Linnea: Automatic Generation of Efficient Linear Algebra Programs

The translation of linear algebra computations into efficient sequences of library calls is a non-trivial task that requires expertise in both linear algebra and high-performance computing. Almost all high-level languages and libraries for matrix computations (e.g., Matlab, Eigen) internally use optimized kernels such as those provided by BLAS and LAPACK; however, their translation algorithms are often too simplistic and thus lead to a suboptimal use of said kernels, resulting in significant performance losses. In order to combine the productivity offered by high-level languages, and the performance of low-level kernels, we are developing Linnea, a code generator for linear algebra problems. As input, Linnea takes a high-level description of a linear algebra problem; as output, it returns an efficient sequence of calls to high-performance kernels. Linnea uses a custom best-first search algorithm to find a first solution in less than a second, and increasingly better solutions when given more time. In 125 test problems, the code generated by Linnea almost always outperforms Matlab, Julia, Eigen and Armadillo, with speedups up to and exceeding 10x.

==> results_initial_submission/combined_generation_merging.csv <==
example,best_solution_cost,best_solution_time,first_solution_cost,first_solution_time,time_to_10pc,time_to_15pc,time_to_1pc,time_to_25pc,time_to_5pc
random001,13501890000.0,2.1343242181465034,19426837500.0,0.06721468735486269,2.1343242181465034,0.7224992862902582,2.1343242181465034,0.7224992862902582,2.1343242181465034
random002,17228876666.666668,3.572838107123971,19966461668.666664,0.0576111669652164,0.244508954230696,0.244508954230696,0.2961903759278357,0.0576111669652164,0.2961903759278357
random003,24720735000.0,0.07754138205200434,37272202500.0,0.03260977612808347,0.07754138205200434,0.07754138205200434,0.07754138205200434,0.07754138205200434,0.07754138205200434
random004,8981046666.666666,0.20031599001958966,8981046667.666666,0.09411915112286806,0.09411915112286806,0.09411915112286806,0.09411915112286806,0.09411915112286806,0.09411915112286806
random005,25016541666.666664,0.019240434747189283,25016541666.666664,0.019240434747189283,0.019240434747189283,0.019240434747189283,0.019240434747189283,0.019240434747189283,0.019240434747189283
random006,1723443333.3333333,0.12804000405594707,1803643333.3333333,0.03656216198578477,0.03656216198578477,0.03656216198578477,0.12804000405594707,0.03656216198578477,0.03656216198578477
random007,704572500.0,0.6116250981576741,729405000.0,0.12521103816106915,0.12521103816106915,0.12521103816106915,0.6116250981576741,0.12521103816106915,0.12521103816106915
random008,18990679166.666668,23.599981628824025,22304553337.333336,0.24189717415720224,0.5644063297659159,0.5644063297659159,0.5644063297659159,0.24189717415720224,0.5644063297659159
random009,475875000.0,0.0955079197883606,789750000.0,0.008752447087317705,0.0955079197883606,0.0955079197883606,0.0955079197883606,0.08636376401409508,0.0955079197883606
random010,3931785000.0,0.02417086809873581,3934320000.0,0.010659469291567802,0.010659469291567802,0.010659469291567802,0.010659469291567802,0.010659469291567802,0.010659469291567802
random011,792640000.0,0.13950025895610452,792960000.0,0.06369273876771331,0.06369273876771331,0.06369273876771331,0.06369273876771331,0.06369273876771331,0.06369273876771331
random012,9063990000.0,0.020639714784920216,9063990000.0,0.020639714784920216,0.020639714784920216,0.020639714784920216,0.020639714784920216,0.020639714784920216,0.020639714784920216
random013,19859400000.0,0.4863537726923824,27291690001.0,0.042173692025244236,0.10032807476818563,0.10032807476818563,0.10032807476818563,0.10032807476818563,0.10032807476818563
random014,88220000.0,0.03756426787003875,88220000.0,0.03756426787003875,0.03756426787003875,0.03756426787003875,0.03756426787003875,0.03756426787003875,0.03756426787003875
random015,641100000.0,0.20754046505317086,641520000.0,0.03706111805513501,0.03706111805513501,0.03706111805513501,0.03706111805513501,0.03706111805513501,0.03706111805513501
random016,16399360000.0,0.045262204948812716,16399360000.0,0.045262204948812716,0.045262204948812716,0.045262204948812716,0.045262204948812716,0.045262204948812716,0.045262204948812716
random017,23514005033.33333,0.03158110659569502,23514005033.33333,0.03158110659569502,0.03158110659569502,0.03158110659569502,0.03158110659569502,0.03158110659569502,0.03158110659569502
random018,16254688749.999996,0.18321146676316855,16257813750.0,0.04057629685848951,0.04057629685848951,0.04057629685848951,0.04057629685848951,0.04057629685848951,0.04057629685848951
random019,3176645000.0,0.01139167230576277,3176645000.0,0.01139167230576277,0.01139167230576277,0.01139167230576277,0.01139167230576277,0.01139167230576277,0.01139167230576277
random020,1282850833.3333335,0.028128318022936586,1282850833.3333335,0.028128318022936586,0.028128318022936586,0.028128318022936586,0.028128318022936586,0.028128318022936586,0.028128318022936586
random021,342453333.3333333,0.15236925380304456,342453333.3333333,0.15236925380304456,0.15236925380304456,0.15236925380304456,0.15236925380304456,0.15236925380304456,0.15236925380304456
random022,4993170000.0,0.0368967866525054,4993170000.0,0.0368967866525054,0.0368967866525054,0.0368967866525054,0.0368967866525054,0.0368967866525054,0.0368967866525054
random023,315450000.0,0.08644186379387975,316350000.0,0.023595586884766817,0.023595586884766817,0.023595586884766817,0.023595586884766817,0.023595586884766817,0.023595586884766817
random024,6197125000.0,0.14355264231562614,6197125000.0,0.14355264231562614,0.14355264231562614,0.14355264231562614,0.14355264231562614,0.14355264231562614,0.14355264231562614
random025,4953900000.0,0.03847993584349752,4957200000.0,0.020591778680682186,0.020591778680682186,0.020591778680682186,0.020591778680682186,0.020591778680682186,0.020591778680682186
random026,337612500.0,0.018034155946224928,337612500.0,0.018034155946224928,0.018034155946224928,0.018034155946224928,0.018034155946224928,0.018034155946224928,0.018034155946224928
random027,5086343334.333334,4.187673282809556,15691170002.0,0.0922381249256432,0.4662171327508986,0.4662171327508986,1.4182489337399602,0.4662171327508986,0.4662171327508986
random028,8841975000.0,0.014336613006889818,8841975000.0,0.014336613006889818,0.014336613006889818,0.014336613006889818,0.014336613006889818,0.014336613006889818,0.014336613006889818
random029,11470000.0,0.03470851015299558,1443360000.0,0.013430622406303884,0.03470851015299558,0.03470851015299558,0.03470851015299558,0.03470851015299558,0.03470851015299558
random030,7675762500.0,0.04559211991727352,7675762500.0,0.04559211991727352,0.04559211991727352,0.04559211991727352,0.04559211991727352,0.04559211991727352,0.04559211991727352
random031,2161441800.0,0.5379387647844851,2448721200.0,0.06471738498657942,0.3194144177250564,0.06471738498657942,0.5379387647844851,0.06471738498657942,0.43720195489004254
random032,11117166.666666666,0.057629935909062624,11117167.666666666,0.030305515974760056,0.030305515974760056,0.030305515974760056,0.030305515974760056,0.030305515974760056,0.030305515974760056
random033,180090000.0,0.051419935189187534,180270000.0,0.029648882802575827,0.029648882802575827,0.029648882802575827,0.029648882802575827,0.029648882802575827,0.029648882802575827
random034,465450000.0,0.01568426704034209,465450000.0,0.01568426704034209,0.01568426704034209,0.01568426704034209,0.01568426704034209,0.01568426704034209,0.01568426704034209
random035,9236441666.666666,2.2176737976260483,11240441669.666666,0.21371746994555,2.2176737976260483,2.2176737976260483,2.2176737976260483,0.21371746994555,2.2176737976260483
random036,514560000.0,0.01862879702821374,514560000.0,0.01862879702821374,0.01862879702821374,0.01862879702821374,0.01862879702821374,0.01862879702821374,0.01862879702821374
random037,1836266666.6666667,0.4912772038951516,1836761666.6666667,0.0533182118088007,0.0533182118088007,0.0533182118088007,0.0533182118088007,0.0533182118088007,0.0533182118088007
random038,100250000.0,0.0330783030949533,100250000.0,0.0330783030949533,0.0330783030949533,0.0330783030949533,0.0330783030949533,0.0330783030949533,0.0330783030949533
random039,467850000.0,0.028082771692425013,467850000.0,0.028082771692425013,0.028082771692425013,0.028082771692425013,0.028082771692425013,0.028082771692425013,0.028082771692425013
random040,158014933.33333334,0.06318654026836157,158014933.33333334,0.06318654026836157,0.06318654026836157,0.06318654026836157,0.06318654026836157,0.06318654026836157,0.06318654026836157
random041,587306666.6666667,0.04221411608159542,587306666.6666667,0.04221411608159542,0.04221411608159542,0.04221411608159542,0.04221411608159542,0.04221411608159542,0.04221411608159542
random042,7400583334.333333,0.027129290159791708,7400583334.333333,0.027129290159791708,0.027129290159791708,0.027129290159791708,0.027129290159791708,0.027129290159791708,0.027129290159791708
random043,17077500.0,0.06358797010034323,17077500.0,0.06358797010034323,0.06358797010034323,0.06358797010034323,0.06358797010034323,0.06358797010034323,0.06358797010034323
random044,1064000000.0,0.11075688805431128,1064000000.0,0.11075688805431128,0.11075688805431128,0.11075688805431128,0.11075688805431128,0.11075688805431128,0.11075688805431128
random045,113365266.66666669,0.13384826015681028,279437767.6666667,0.04505537310615182,0.13384826015681028,0.13384826015681028,0.13384826015681028,0.13384826015681028,0.13384826015681028
random046,3889957500.0,0.07014258578419685,3889957500.0,0.07014258578419685,0.07014258578419685,0.07014258578419685,0.07014258578419685,0.07014258578419685,0.07014258578419685
random047,5927782501.0,0.2907167999073863,5928120002.0,0.10028729867190124,0.10028729867190124,0.10028729867190124,0.10028729867190124,0.10028729867190124,0.10028729867190124
random048,1035000.0,0.07128879614174366,1035000.0,0.07128879614174366,0.07128879614174366,0.07128879614174366,0.07128879614174366,0.07128879614174366,0.07128879614174366
random049,25355055000.0,0.059179302770644426,25357457501.0,0.029392276890575886,0.029392276890575886,0.029392276890575886,0.029392276890575886,0.029392276890575886,0.029392276890575886
random050,12465000.0,0.03176958579570055,12465000.0,0.03176958579570055,0.03176958579570055,0.03176958579570055,0.03176958579570055,0.03176958579570055,0.03176958579570055
random051,22512000000.0,0.05304368026554585,22512000000.0,0.05304368026554585,0.05304368026554585,0.05304368026554585,0.05304368026554585,0.05304368026554585,0.05304368026554585
random052,7824037500.0,0.6810856522060931,13380480001.0,0.10436303820461036,0.6810856522060931,0.5118909529410303,0.6810856522060931,0.5118909529410303,0.6810856522060931
random053,120530000.0,0.07018159609287977,120830000.0,0.037561621982604265,0.037561621982604265,0.037561621982604265,0.037561621982604265,0.037561621982604265,0.037561621982604265
random054,11442500.0,0.034460208844393485,11442500.0,0.034460208844393485,0.034460208844393485,0.034460208844393485,0.034460208844393485,0.034460208844393485,0.034460208844393485
random055,13120000000.0,0.01388754602521658,13120000000.0,0.01388754602521658,0.01388754602521658,0.01388754602521658,0.01388754602521658,0.01388754602521658,0.01388754602521658
random056,21359175000.0,0.02376938285306096,21359175000.0,0.02376938285306096,0.02376938285306096,0.02376938285306096,0.02376938285306096,0.02376938285306096,0.02376938285306096
random057,13320889999.999998,0.44037877209484577,13323309999.999998,0.1016391608864069,0.1016391608864069,0.1016391608864069,0.1016391608864069,0.1016391608864069,0.1016391608864069
random058,423150.0,0.04538137698546052,424200.0,0.021025264635682103,0.021025264635682103,0.021025264635682103,0.021025264635682103,0.021025264635682103,0.021025264635682103
random059,4028896666.6666665,0.039596728049218655,4028896666.6666665,0.039596728049218655,0.039596728049218655,0.039596728049218655,0.039596728049218655,0.039596728049218655,0.039596728049218655
random060,357500000.0,0.02723066136240959,357775000.0,0.01557770324870944,0.01557770324870944,0.01557770324870944,0.01557770324870944,0.01557770324870944,0.01557770324870944
random061,5749920000.0,0.5026255319826305,5752340000.0,0.025502625852823257,0.025502625852823257,0.025502625852823257,0.025502625852823257,0.025502625852823257,0.025502625852823257
random062,17323537500.0,0.14953700499609113,17330827500.0,0.053800722118467086,0.053800722118467086,0.053800722118467086,0.053800722118467086,0.053800722118467086,0.053800722118467086
random063,2198625000.0,0.17594240978360176,2200312501.0,0.03870652290061116,0.03870652290061116,0.03870652290061116,0.03870652290061116,0.03870652290061116,0.03870652290061116
random064,10662600000.0,0.016841946169733998,10662600000.0,0.016841946169733998,0.016841946169733998,0.016841946169733998,0.016841946169733998,0.016841946169733998,0.016841946169733998
random065,767041666.6666666,0.07544363476336002,867241666.6666666,0.02985955961048603,0.07544363476336002,0.02985955961048603,0.07544363476336002,0.02985955961048603,0.07544363476336002
random066,3876840000.0,0.07678755791857839,3881680000.0,0.0245415517129004,0.0245415517129004,0.0245415517129004,0.0245415517129004,0.0245415517129004,0.0245415517129004
random067,14499541666.666666,0.1450601788237691,15071645833.333334,0.03211265476420522,0.03211265476420522,0.03211265476420522,0.1450601788237691,0.03211265476420522,0.03211265476420522
random068,3078773333.333333,0.2531549949198961,3080213333.333333,0.05264788307249546,0.05264788307249546,0.05264788307249546,0.05264788307249546,0.05264788307249546,0.05264788307249546
random069,16338513333.333332,0.04585751332342625,16338513333.333334,0.023760790005326268,0.023760790005326268,0.023760790005326268,0.023760790005326268,0.023760790005326268,0.023760790005326268
random070,3337897500.0,0.4251272757537663,3631702500.0,0.044257699977606535,0.044257699977606535,0.044257699977606535,0.4251272757537663,0.044257699977606535,0.09164963569492103
random071,5329440000.0,0.024196887388825417,5332320000.0,0.010832108091562986,0.010832108091562986,0.010832108091562986,0.010832108091562986,0.010832108091562986,0.010832108091562986
random072,15613486666.666666,1.1335438922978938,17995740001.0,0.10825585899874568,0.5823330860584974,0.5823330860584974,1.1335438922978938,0.10825585899874568,0.5823330860584974
random073,3884450000.0,0.038097328040748835,3884450000.0,0.038097328040748835,0.038097328040748835,0.038097328040748835,0.038097328040748835,0.038097328040748835,0.038097328040748835
random074,4033603.0,0.10956863733008504,4034903.0,0.051303599029779434,0.051303599029779434,0.051303599029779434,0.051303599029779434,0.051303599029779434,0.051303599029779434
random075,4567650.0,0.023556024767458442,4567650.0,0.023556024767458442,0.023556024767458442,0.023556024767458442,0.023556024767458442,0.023556024767458442,0.023556024767458442
random076,5468243550.0,0.6025548349134624,10702282500.0,0.0527027421630919,0.6025548349134624,0.6025548349134624,0.6025548349134624,0.6025548349134624,0.6025548349134624
random077,5719253333.333333,0.13402215810492635,5719253334.333333,0.03425683500245213,0.03425683500245213,0.03425683500245213,0.03425683500245213,0.03425683500245213,0.03425683500245213
random078,1783470000.0,0.03831533854827285,1783470000.0,0.03831533854827285,0.03831533854827285,0.03831533854827285,0.03831533854827285,0.03831533854827285,0.03831533854827285
random079,1580782500.0,0.01447412930428982,1580782500.0,0.01447412930428982,0.01447412930428982,0.01447412930428982,0.01447412930428982,0.01447412930428982,0.01447412930428982
random080,4536180000.0,0.0263339220546186,4536180000.0,0.0263339220546186,0.0263339220546186,0.0263339220546186,0.0263339220546186,0.0263339220546186,0.0263339220546186
random081,8371706666.666667,0.07350428821519017,9238706666.666668,0.03815798508003354,0.07350428821519017,0.03815798508003354,0.07350428821519017,0.03815798508003354,0.07350428821519017
random082,271252500.0,0.039091717917472124,271252500.0,0.039091717917472124,0.039091717917472124,0.039091717917472124,0.039091717917472124,0.039091717917472124,0.039091717917472124
random083,12406187500.0,0.011400365270674229,12406187500.0,0.011400365270674229,0.011400365270674229,0.011400365270674229,0.011400365270674229,0.011400365270674229,0.011400365270674229
random084,10996450000.0,0.11782439798116685,10999340000.0,0.03816797025501728,0.03816797025501728,0.03816797025501728,0.03816797025501728,0.03816797025501728,0.03816797025501728
random085,148040000.0,0.02852347074076533,148040000.0,0.02852347074076533,0.02852347074076533,0.02852347074076533,0.02852347074076533,0.02852347074076533,0.02852347074076533
random086,4459879167.666667,0.7952279979363084,4461366667.666667,0.04661455610767007,0.04661455610767007,0.04661455610767007,0.04661455610767007,0.04661455610767007,0.04661455610767007
random087,7962500.0,0.025142305064946413,7962500.0,0.025142305064946413,0.025142305064946413,0.025142305064946413,0.025142305064946413,0.025142305064946413,0.025142305064946413
random088,30000637500.0,0.3875822578556836,38576152500.0,0.1636621099896729,0.3350867251865566,0.3350867251865566,0.3350867251865566,0.3350867251865566,0.3350867251865566
random089,246766666.66666663,0.0362608372233808,246766666.66666663,0.0362608372233808,0.0362608372233808,0.0362608372233808,0.0362608372233808,0.0362608372233808,0.0362608372233808
random090,1700251666.6666665,2.106877068988979,2623481666.666667,0.04183787573128939,0.20707601867616174,0.20707601867616174,0.20707601867616174,0.11670407885685564,0.20707601867616174
random091,9149966666.666666,0.152974558994174,9149966667.666666,0.049782255198806524,0.049782255198806524,0.049782255198806524,0.049782255198806524,0.049782255198806524,0.049782255198806524
random092,2240800001.0,0.019917279947549105,2240800001.0,0.019917279947549105,0.019917279947549105,0.019917279947549105,0.019917279947549105,0.019917279947549105,0.019917279947549105
random093,16149395833.333332,0.06885403068736196,16149395833.333334,0.025918286759406328,0.025918286759406328,0.025918286759406328,0.025918286759406328,0.025918286759406328,0.025918286759406328
random094,1919092500.0,0.1294488161802292,1922737500.0,0.01751927519217134,0.01751927519217134,0.01751927519217134,0.01751927519217134,0.01751927519217134,0.01751927519217134
random095,3683542500.0,0.042570110876113176,3688987500.0,0.023467150051146742,0.023467150051146742,0.023467150051146742,0.023467150051146742,0.023467150051146742,0.023467150051146742
random096,2486836950.0,0.022371674887835983,2486836950.0,0.022371674887835983,0.022371674887835983,0.022371674887835983,0.022371674887835983,0.022371674887835983,0.022371674887835983
random097,735715933.3333334,0.09462968911975622,1469739266.6666667,0.02790508233010769,0.09462968911975622,0.09462968911975622,0.09462968911975622,0.09462968911975622,0.09462968911975622
random098,3135570000.0,0.013619515113532543,3135570000.0,0.013619515113532543,0.013619515113532543,0.013619515113532543,0.013619515113532543,0.013619515113532543,0.013619515113532543
random099,550750500.0,0.05865417420864105,551250000.0,0.026054840069264174,0.026054840069264174,0.026054840069264174,0.026054840069264174,0.026054840069264174,0.026054840069264174
random100,4782187500.0,0.018082974944263697,4782187500.0,0.018082974944263697,0.018082974944263697,0.018082974944263697,0.018082974944263697,0.018082974944263697,0.018082974944263697
application001,669666666.6666666,0.01838053623214364,669666666.6666666,0.01838053623214364,0.01838053623214364,0.01838053623214364,0.01838053623214364,0.01838053623214364,0.01838053623214364
application002,9009250000.999998,1.2396806450560691,12753000000.999998,0.04641444189473986,1.2396806450560691,1.2396806450560691,1.2396806450560691,1.2396806450560691,1.2396806450560691
application003,4341335333.333333,2.7686521438881755,4341339334.333333,0.07457113405689597,0.07457113405689597,0.07457113405689597,0.07457113405689597,0.07457113405689597,0.07457113405689597
application004,4351336334.333333,52.54182916972786,8684673668.666666,0.22349724313244226,0.5870577581226826,0.5870577581226826,0.5870577581226826,0.5870577581226826,0.5870577581226826
application005,50682666666.66666,15.891324076801537,50690666667.66666,0.11370350467041135,0.11370350467041135,0.11370350467041135,0.11370350467041135,0.11370350467041135,0.11370350467041135
application006,3283066666.6666665,0.05264194682240486,3291066666.6666665,0.030695734079927206,0.030695734079927206,0.030695734079927206,0.030695734079927206,0.030695734079927206,0.030695734079927206
application007,37867466667.66666,0.8865122469142079,53876666667.66666,0.1093166060745716,0.6693225712515414,0.6693225712515414,0.6693225712515414,0.3417550642043352,0.6693225712515414
application008,294533333334.3333,22.539260732941326,324383933334.3333,0.19134921999648213,2.086138206999749,0.19134921999648213,2.4141792650334537,0.19134921999648213,2.154060426168144
application009,5413333333.333333,62.27073938306421,8935933333.333332,0.15485105803236365,0.19611350214108825,0.19611350214108825,0.19611350214108825,0.19611350214108825,0.19611350214108825
application010,66726671668.66665,29.375792364124212,66726696668.66665,0.1652905009686947,0.1652905009686947,0.1652905009686947,0.1652905009686947,0.1652905009686947,0.1652905009686947
application011,15353333334.333332,0.09442735137417912,15353340334.333332,0.06529458006843925,0.06529458006843925,0.06529458006843925,0.06529458006843925,0.06529458006843925,0.06529458006843925
application012,1066291666666.6667,3.2812794810160995,1080116671667.6666,0.11263307370245455,0.11263307370245455,0.11263307370245455,0.4545333576388657,0.11263307370245455,0.11263307370245455
application013,1066291666666.6667,5.412473339121789,1080116671668.6666,0.1366879679262638,0.1366879679262638,0.1366879679262638,0.31669045984745026,0.1366879679262638,0.1366879679262638
application014,1691391671669.6665,917.2783279079013,1830291671669.6665,0.39873179886490107,0.39873179886490107,0.39873179886490107,893.3524747570045,0.39873179886490107,893.3524747570045
application015,205091666668.66666,226.46351622371003,1305141676667.6667,0.30454126885160804,222.58641497371718,222.58641497371718,222.58641497371718,222.58641497371718,222.58641497371718
application016,10475885418.666668,895.0649393140338,13727512669.666666,0.20176295284181836,4.1953945248387745,2.0156641281209886,4.1953945248387745,0.30871958704665303,4.1953945248387745
application017,7739631210.333333,3.434946076013148,8755507459.333332,0.12985935201868415,0.3497142447158694,0.12985935201868415,1.2922608428634703,0.12985935201868415,1.2922608428634703
application018,7971666.666666668,0.2088914760388434,7976666.666666668,0.037847666069865234,0.037847666069865234,0.037847666069865234,0.037847666069865234,0.037847666069865234,0.037847666069865234
application019,7846666.666666668,0.2036540969274938,7846766.666666668,0.034707210026681416,0.034707210026681416,0.034707210026681416,0.034707210026681416,0.034707210026681416,0.034707210026681416
application020,915351666.6666666,5.87714506033808,915356717.6666666,0.08049286622554064,0.08049286622554064,0.08049286622554064,0.08049286622554064,0.08049286622554064,0.08049286622554064
application021,915356716.6666666,78.21449361694977,915657717.6666666,0.1168953562155366,0.1168953562155366,0.1168953562155366,0.1168953562155366,0.1168953562155366,0.1168953562155366
application022,14316166666.666666,11.278812862932682,22146005001.0,0.12668290920555592,2.6638918733224277,2.6638918733224277,2.6638918733224277,2.6638918733224277,2.6638918733224277
application023,27647252001.0,12.177174845710395,38153005000.999985,0.2013091128319502,2.6108976691029966,2.6108976691029966,2.6108976691029966,2.3661748589947815,2.6108976691029966
application024,43146000001.0,8.345261185895653,59144507001.0,0.15588318509981036,5.976758545730263,5.976758545730263,8.334305707830937,5.936464517842977,8.334305707830937
application025,534453334.3333333,18.65488508110866,662454934.3333333,0.11685435427352785,12.361161652952433,5.71485158521682,18.648062241263688,0.11685435427352785,12.361161652952433


==> results_initial_submission/combined_t1_speedup.csv <==
example,algorithm0,naive_armadillo,naive_eigen,naive_julia,naive_matlab,recommended_armadillo,recommended_eigen,recommended_julia,recommended_matlab,mean,intensity
application001,1.0,1.137860675191541,5.19073037592357,2.9977680359845063,3.017830264127073,3.2919557087765234,4.427196042916749,3.0531494870576164,3.205881046242221,3.035819070691089,535.0912238646956
application002,1.0,3.524121285895979,13.162514800964521,27.509456145844766,6.472100641806593,2.9028814872751334,4.1535217558261674,3.0401900028342315,2.501939541514667,7.140747295773563,2058.55135405004
application003,1.0,2.718623170139978,5.1747395157822895,2.241288997608212,3.9073544778678513,2.712578200837553,3.1991943891685644,1.0727514820717003,2.768288699376925,2.7549798814281194,2165.7946287519744
application004,1.0,5.624682169406194,13.339137929224401,5.880238789489387,10.681917704621045,5.932244823008735,10.465203723992598,4.52813608740605,9.310576843115411,7.418015341140424,2168.620151673727
application005,1.0,4.53541436451008,6.224557830943821,4.145976423610637,4.530229166123382,3.072534729921093,4.209732940200289,2.805561426354704,3.1424525044812546,3.7407177095716957,5066.747149196623
application006,1.0,18.558643606690403,29.752477147432266,8.388007147312807,18.34756388243347,7.252640868711461,11.180278350743421,1.3502395498592508,1.4503417898798139,10.80891026034032,240.69403714565001
application007,1.0,1.5244916797677432,3.211596284531486,14.187696381947049,1.9986799531955797,1.485006386654074,2.2217507465599815,1.648037712010846,1.4802313165084728,3.1952767179083588,4116.028985615942
application008,1.0,1.3831357516046514,3.074009463325702,3.1240227402475695,1.883940992850501,1.1563950366515905,2.057906908394427,1.560554298645192,1.2785649319642562,1.8353922359648764,14580.858085858083
application009,1.0,2.126654128526191,5.593156676264919,4.3593716692284925,4.541280584830853,1.9169170224983458,3.102403910883683,2.5627837352412297,2.666118824732818,3.096520728022948,622.2222222222222
application010,1.0,1.9098725281482292,7.46228640957464,4.227266626108199,2.951664179921375,1.499469126200146,3.3019861081164295,1.7445895368518367,1.5953198420830166,2.8547171507782076,13324.010587189594
application011,1.0,4.585323558257864,6.686221745665401,4.190527439219152,4.07886123031275,4.5833048846025415,6.686200934596788,4.202252037324536,4.152646874075104,4.462815411561571,1023.1803894794133
application012,1.0,1.0601837795593783,1.1128087981758998,5.704406339646645,1.042333272110226,1.0602259189043266,1.1126226827357109,5.708265367693959,1.0427306461330905,2.093730756106582,9272.101449275364
application013,1.0,1.0605096070818447,1.1159318778782792,1.0460568809384452,1.042027939141666,1.0604569843408682,1.114830308500505,1.0475018313121685,1.0426451337296656,1.0588845069914938,9272.101449275364
application014,1.0,1.3282227423054618,1.4040366242844933,1.9478470437016326,1.2862993524090243,1.3282451790861598,1.4038816065269424,1.9397838170714659,1.2865417716259309,1.43609534855679,9528.967164336147
application015,1.0,3.4918944707511197,4.887061803826978,20.600696596514794,4.394487988239234,3.487875207547981,4.8902013141401595,20.605835145169745,4.40360240067976,7.529072769652196,5127.291666716666
application016,1.0,4.467925528475997,5.092236638921675,4.433977709057798,4.478947418731204,5.051465580781495,5.312366091485252,4.795841807746234,4.867324295840143,4.3888983412266445,1148.0421118492666
application017,1.0,5.176144010105915,6.022219077270174,5.11529157846334,5.246529397836198,5.72264583126683,6.392567174129958,5.600545604712995,5.666576570863483,5.104724360516544,897.3484420852047
application018,1.0,1.1131061862048641,4.679615332479105,2.4472328414967266,2.478515981126696,3.2272283588090467,4.234740215978117,3.03804379190896,3.520194431305495,2.859853015478779,205.6525353283458
application019,1.0,1.1540085886771039,5.224463095737962,2.5504965895026332,2.5822206364755607,3.3870910949718644,4.769363754431163,3.154953795001356,3.6179990568290035,3.0489551790696274,206.0280263275272
application020,1.0,1.0472208220362156,2.0496103184168586,62.865515962930374,1.9319159181716163,1.0499646938927265,2.0420956500098333,62.920584754143384,1.92767619359333,15.203842701466035,750.5372565098828
application021,1.0,1.0551651135022113,2.1623830118522815,32.779048649781,2.0330820554689963,1.1527729255785035,2.1451263820929367,32.7073672972686,2.0639441940396273,8.566543292176016,750.5529153731508
application022,1.0,1.8179304288557057,3.846404246481082,17.948287695130993,3.2693278423915433,1.57886536409564,2.6035427960300948,17.033488259573268,2.369108415965097,5.7185505609470475,2336.284389321801
application023,1.0,1.9648727745031254,4.57780713501949,12.148668793349138,2.8890967737875375,1.9980738026963218,2.8841147865978556,2.1468149992151875,1.9701626990908452,3.508845751584389,4511.811350169312
application024,1.0,1.8116800953248966,2.178664641407905,6.982448262681106,1.7825561142302235,1.8119157194315305,2.178841359487881,6.921923201355261,1.6933084347544625,2.929037536519252,2675.264683604347
application025,1.0,1.907385783529072,3.1382097085035467,5.659937664076927,1.7223123326696315,1.9079063340348934,3.1094138009769776,5.57638516714995,1.5978534390050858,2.8466004699940095,667.5659934216003
random001,1.0,2.5822565896026557,4.096178067002542,2.3817974081945112,2.5975681164915256,2.090676929981268,2.9581012217881124,2.0350732911200646,2.1699660305428403,2.434624183858169,1402.9759709053126
random002,1.0,2.7983425429016475,4.396494365100778,1.8388235749682709,3.041905058244104,1.3057866978422863,1.6065480580666551,1.1914194884625244,1.4398704889218454,2.06879891938979,1554.7703488459538
random003,1.0,1.6250946356658287,2.531598397306679,1.4619339628255454,1.4951517427102126,1.1568696827455434,1.674310907139784,1.022634818631412,1.0707995010502698,1.4487104053416973,1536.6424242424246
random004,1.0,1.3245289152948632,2.1599740629514677,1.2110843259132473,1.3169940168223866,1.1965772894847044,1.7895167465125232,1.0729658517574947,1.0914546354433747,1.3514550937977845,1036.4739372956337
random005,1.0,1.7178237237849994,2.2451248363582477,1.3146647725505558,1.6177184834377496,1.714861744968455,2.2452488261691723,1.096398045570102,1.4590652543716547,1.6012117430234374,2333.5237784307324
random006,1.0,1.2776330460042102,2.977987364452426,2.1219606681938123,2.1330267862932386,1.2928575244382445,2.8698688617132557,2.085361957620868,2.0963932647620234,1.9838988303864535,351.3645939517499
random007,1.0,3.634608252014826,5.145869874114344,3.371020665848952,3.402488843634811,1.6524234917008438,5.236531272069102,3.4451597749549734,3.4657360624599924,3.372648692977538,246.24639580602886
random008,1.0,1.2749871524809426,2.5662736942345488,1.4743421263802163,1.273947345082453,1.338007102454339,2.5639509133094753,1.490105768047184,1.3302874852236655,1.5902112874680916,1749.5604439632998
random009,1.0,1.1466688797199414,2.5858527504236837,2.0607953819218072,2.0693925536581124,1.13853659859842,2.581094072848687,2.063092420874916,2.070829352442834,1.857362445609822,535.4430379746835
random010,1.0,1.202374583069133,1.111566452767374,1.0096282558153118,1.0076892293226027,1.2037616542917546,1.111557445811383,1.012878379856858,1.0069236380633637,1.0740421821108646,501.98340248962654
random011,1.0,1.329083582930742,2.9045366815570106,0.9414649102898801,1.1501024761229495,1.3201181114127916,2.8878294899392896,0.8549781815941893,0.8994199828682263,1.4763926018572309,483.31707317073165
random012,1.0,1.0053765263917729,1.6780637278381245,1.275153316671813,1.29247032281283,1.2557987971755198,1.3242135512720254,1.1922944415246224,1.219334080525098,1.2491894182457561,1113.512285012285
random013,1.0,2.5895317489469334,4.694803624841376,2.2370664937129856,3.2694160322213834,1.0459241500582697,1.628175768994388,1.3606472176525373,1.4447940743441572,2.1411510123080033,1619.6153908887766
random014,1.0,2.671559438642613,5.844584291805456,1.1732706745843793,3.012340955340213,2.5440511473123437,5.124039535078666,1.0985900752943816,2.8891731091935666,2.817512136361291,439.12394225983076
random015,1.0,1.4416433530501087,1.2705631011197493,1.0427918139419863,1.1042834138750035,1.538980175817355,1.2708138768869086,1.0423549011411217,1.092614663892916,1.200449477747239,206.63980660757454
random016,1.0,1.9024483265770682,3.6435576431303027,1.471278542234865,1.9841578252075847,1.8824484492963152,3.1034809570408477,1.1697400484750629,1.6777017056223344,1.981645944176042,1164.7272727272727
random017,1.0,1.8018863495329107,2.8385498233095383,1.240671055942661,1.752221723217661,1.8018863495329107,2.83879085178519,1.2401690971283423,1.7441770433891552,1.8064835882042631,2248.702270633501
random018,1.0,1.1052188984622362,1.324547558852619,1.0252811972177962,1.0221238873983831,1.1096919262149665,1.3245073375902898,1.0250057556626397,1.0219926390686769,1.106485466718623,1330.170928805237
random019,1.0,2.0368361864424247,4.184416715133384,2.0202063947931626,2.9995376071497013,1.7268260702362441,1.6046052040811833,1.557865168285124,1.5643139669254809,2.077178590338523,669.6484848484847
random020,1.0,1.52591788263978,3.623365487321608,1.9514112346398502,1.8985693812569209,1.4933798862748546,3.0715328518757237,1.6678652661344215,1.5960187926505807,1.980895642532638,867.5238095238096
random021,1.0,2.2910706813630597,6.124583442315455,1.465111303885339,2.4596479173687302,1.9645889413005209,4.392785779821404,1.211320639205085,1.6837225395799833,2.5103145827599525,475.101738808731
random022,1.0,1.3613943895855705,3.12069534603797,1.7618200622518454,1.806584008500377,1.3614987211214222,3.118149656563189,1.7621291061719093,1.8075786358088297,1.8999833251156792,631.6470588235294
random023,1.0,1.6213721204231493,1.2123364725799664,1.0293938630570807,1.0122362294826321,1.5670468289645179,1.2118670720201279,1.0277451196684573,1.0120276070115926,1.188225034800836,235.41044776119404
random024,1.0,1.0682643129331182,3.046971457024423,1.8220653591390976,1.6265885396849555,1.1403664759000722,1.867946636252032,1.127860384124234,1.1959759397879584,1.5440043449828769,999.3348115299336
random025,1.0,1.6541650206547862,3.1549799576789797,1.072165563416726,1.0610953979910795,1.6542956542446798,3.1550624631041755,1.0724686402207306,1.0611022734431792,1.6539261078615928,496.6315789473685
random026,1.0,1.2624607064922528,2.2672213833933745,9.28665581313102,1.0532596076730434,1.2622346042508918,2.2716774817335295,9.279555543287415,1.052694352069641,3.192862165781241,285.8095238095238
random027,1.0,4.763580072875755,10.230214700361847,3.840053336153624,5.765324343602231,3.288920632008074,5.875105377137406,2.9740335927633894,3.112875094977538,4.538900794431097,805.7573598943895
random028,1.0,2.1670074125162366,4.028372863355055,0.9779145047204855,2.686453109858742,1.4325574540957458,1.5477449153517404,1.0251492203886372,1.3779433881810752,1.8047936520519687,846.401443538776
random029,1.0,106.9617173146929,123.91567775138758,103.25780950499069,106.06876187245224,106.95741391497128,123.95476696552582,103.2874549084398,106.21328437977073,97.95743184580346,3.997839005942734
random030,1.0,1.5392501448484162,2.5760057647047816,1.6491199789112483,1.6313531637212777,1.3415343868197531,2.0146947431230777,1.293204351129877,1.3441692613430216,1.5988146438446058,1319.142857142857
random031,1.0,1.1765555534872094,2.514214493542602,1.502538970278305,1.6364153036631066,1.0003252624325596,1.390281782623509,1.0108407010436589,1.138657961487414,1.3744255587287073,692.5700278765739
random032,1.0,1.070521948491351,13.090657760607348,120.4502960973849,6.444530825463185,1.0873794687302916,2.8924827359160377,1.045155347007096,1.728391633910191,16.534379535278934,34.78734777960312
random033,1.0,1.2281339549785284,3.039991124508533,1.3712986088749504,1.4000546600389114,1.2038481208582168,2.6011278368424895,1.1372932998157255,1.2769342753621227,1.584297986808831,387.29032258064524
random034,1.0,2.712414458629027,7.306845312953078,1.0751388077517445,1.1388822169255715,2.711913639815561,7.304417100524152,1.074723532838639,1.1389833924434434,2.8292576068756907,152.10784313725492
random035,1.0,1.6629391849277009,2.993142733322099,6.473192811313406,1.719777253282386,1.293729819790678,1.8096911843489358,1.3795900282814435,1.3201394657864578,2.1835780534503453,1247.746256895193
random036,1.0,5.510142629824819,10.641072390334696,2.1342018680889088,3.929541328780735,5.511621362850744,10.639757960978319,1.2443440378634523,1.245202743608396,4.65065381359223,178.66666666666663
random037,1.0,1.1719132012546771,2.0585528118238123,1.1801032815892316,1.2099254132107709,1.171890667795697,1.7761045702257505,1.0470353022688454,1.0450844940578055,1.2956233046918433,534.1866666666667
random038,1.0,7.033509266691491,30.201817769120566,0.9154038962496518,12.642855799840317,1.72249218398821,2.236380542516216,0.9592592384396781,1.4231547786463206,6.4594303861658275,80.13589128697042
random039,1.0,1.1327963329026722,10.592717833764832,7.816026767447395,7.818629598263392,1.1323935322295922,10.593187767883428,7.816231927256884,7.830982152237843,6.192551767998449,165.1721094439541
random040,1.0,1.1624383293258527,2.827464600587763,1.7586232077656068,1.8888592038471812,2.0775135809065812,3.247466381690266,2.3170373140974263,3.027696143913082,2.14523319579264,148.86004082273513
random041,1.0,1.0897874363844031,2.4963092886193623,1.1128764895487735,1.2248644844854908,1.0842661889881342,2.101679723167497,1.0492111180971793,1.0945493285487093,1.3615048953155053,564.7179487179487
random042,1.0,1.3203416018089476,2.2160914134566654,1.4372651741176146,1.5238807256039733,1.3191540869644367,1.3040616017894318,1.048964992900088,1.1594103265241444,1.369907769240589,1029.6463769507243
random043,1.0,1.7283778413828463,5.158538422482718,1.0184907248808026,1.433903733171159,1.7471617943076565,5.1712594361466495,1.5447786500227207,1.4016672463034978,2.244908649855339,189.43427620632283
random044,1.0,1.2948877928971811,3.0476938403731437,1.3216013862814027,1.3779303101306783,1.2820720774253365,2.754575836755407,1.179479678739884,1.2580439492317796,1.6129205413149792,709.3333333333335
random045,1.0,4.9213065661139925,21.978951543725994,129.56746593223147,12.898456751400643,1.0443590797158897,2.4695059698264923,0.945074815672321,1.4715393239361405,19.588517775846995,105.57882809468374
random046,1.0,1.1656302923259674,1.9398961472532024,1.0496628410843145,1.0698687711922599,1.1654695512078244,1.9397112949673379,1.0492886116501097,1.0687837686447943,1.2720345864806455,757.5379746835443
random047,1.0,1.7668444006133999,5.193620900662139,4.555592085034769,2.5948910369225135,1.7623138055119876,2.7414338662188444,1.2667124701712076,1.7713067932079092,2.5169683731491967,1582.324324591258
random048,1.0,8.181524845579423,16.239154707394775,7.754222877805437,7.790172397898036,8.18155045429868,15.994770699527775,7.730304334019648,7.797855013675056,8.963283925577649,2.299361288530964
random049,1.0,1.0795834598915883,1.5457016901672407,1.0079614765685958,1.0296050034872082,1.078619561735811,1.5456747279810648,1.014231515438308,1.0298490112720973,1.1479140496157683,2396.5080340264653
random050,1.0,2.7634861940683635,9.287512509031183,2.1591429238149513,3.0279708668590324,2.0239500267008914,4.591700734611087,1.7870334636217176,1.7737020898496225,3.157166534284094,138.26955074875207
random051,1.0,1.062746674842248,2.1187455186934794,1.3996702075603906,1.4223424425090496,1.0516965662950817,1.6107922936851935,1.01295287453249,1.0459428627166127,1.3027654934260608,1667.5555555555554
random052,1.0,1.5139839631387273,2.9840735989282523,1.5768539555192407,1.741688329740796,1.312153890369982,2.3880817451717142,1.1909746710970501,1.3452028271772205,1.672556997904776,1007.2787254586418
random053,1.0,2.667788412447538,4.244353234720941,1.1383845638936914,1.1530476081593042,2.239890106149849,4.114823015221241,1.1130463165225646,1.157760336803007,2.0921215104353488,94.15670650730414
random054,1.0,101.1060340079586,151.3410461824165,113.46248691100298,127.29755343880859,101.10666309763124,151.22655186199532,117.30869493145595,127.29377890077272,110.12697881467133,2.2227294359890832
random055,1.0,1.2584409712304898,1.393357404393902,1.2561622599324804,1.2607753701930142,1.2577989411177568,1.3925436030667975,1.2559928400126006,1.2578693391564337,1.2592156365670528,1584.5410628019324
random056,1.0,1.2459908750409352,1.370203404846575,1.0076938186440418,1.2099407157574922,1.2458010400999302,1.370116047174608,1.0085746796495894,1.210229668057075,1.1853944721411385,1404.6313193588162
random057,1.0,1.0293281316209923,1.671376226034141,0.7813885602927604,0.8053528522425288,1.028844291669793,1.6716745522216683,0.782773154802642,0.8077269270289833,1.0642738551015012,1376.1249999999998
random058,1.0,157.04982834554812,934.3543107830985,1.0583682259326752,391.6920387750556,3.2837011098988356,24.263199684681343,0.9454647237248731,6.769069067353667,168.935108968366,1.9842907385697541
random059,1.0,1.448855926439475,2.2640918542752764,1.2656058042608793,1.5796113859638186,1.1901900566313308,1.8254536760572537,1.258467592402861,1.3805664014135206,1.4680936330493795,816.09477124183
random060,1.0,1.1497521071403956,1.3633689277767633,1.0214073834489275,1.0382202914522247,1.149817129436541,1.3631552830894285,1.0219981574539052,1.0382202914522247,1.1273266190278235,303.6093418259024
random061,1.0,1.324566896927785,2.1198395877503855,1.0031835450328468,1.0278326022082194,1.3244954133484659,2.121668375987972,1.0134828097867048,1.0307336441355963,1.329533652797553,752.115107913669
random062,1.0,1.116901947508158,1.365929057446511,1.0397100191377575,1.0357149614424277,1.116882306287385,1.365883882638733,1.0395005278411134,1.0365281079824353,1.1241167566982802,1156.0585585585584
random063,1.0,1.4183710521992987,2.0267610382798704,11.817910745626046,1.2353853203341818,1.4187687501621054,2.0281299261953274,1.1729139733196543,1.131004014443929,2.5832494245067124,976.6240977234868
random064,1.0,1.17576294583066,1.7532519287684007,1.0070663442376193,1.0247445186366395,1.1756742959817696,1.7527984506952317,1.0072520793094826,1.024001223749791,1.2133946430232883,1138.5584623598504
random065,1.0,1.3213033016942604,4.501281366011348,0.9851415613277934,2.379182622399344,2.404126221110185,2.7155445463305075,1.3038416354129203,2.286834330376225,2.099695064962509,371.763803061513
random066,1.0,1.27739925092691,1.271398381494317,1.0688181833186092,1.0160146931611678,1.2774547289185827,1.271398381494317,1.0686460905884407,1.01574654953475,1.1407640288263439,592.2365988909428
random067,1.0,1.4047452970334173,2.1609821619202028,1.4033444624114553,1.4290080732189485,1.39903334132304,2.0045930807610643,1.4085367699884483,1.444949406873719,1.517243621503366,1515.1036224312086
random068,1.0,1.1376266286071102,1.8448390229017346,5.549467366054732,1.3038120816128453,1.143487264511984,1.4059437199328448,5.328304635897829,1.0524680007648621,2.1962165244759935,664.9618430525558
random069,1.0,2.3938547055490393,3.586021805371452,1.9031680437571976,2.503720918661071,2.2806286889025067,3.21302198476711,1.479960485820281,2.0819710075561386,2.271371960042755,2953.5351344185638
random070,1.0,1.0985819834538437,1.8742979635627088,1.3413773482137297,1.3521178576128463,1.4347429407626644,1.737220676348472,1.4331736452734962,1.4293027297586203,1.4112016827762646,735.0173410404624
random071,1.0,1.2636417507430096,1.902099856720058,1.0203830235048725,1.0269772649647948,1.2638047942788675,1.9025210525210239,1.0200161891361539,1.0161416633109135,1.2683983994644104,728.0655737704918
random072,1.0,1.6274046029811295,2.5310411347386084,1.617614550676662,1.5765015386164385,1.0659666161306176,1.3579092612381216,1.0575632058954259,1.1207483390267114,1.4394165832559682,1892.257132757663
random073,1.0,2.3054272904534843,3.2026964974650873,1.0326215381520185,2.2108742509970467,1.92205497466109,1.7063005437368963,1.1065549935359675,1.4728387108369874,1.773263199982064,459.6465486128777
random074,1.0,NaN,NaN,1.0088033990556027,1.0777695842078394,NaN,NaN,1.0098493474582486,1.0853789971900514,1.0363602655823485,1.9981418523121828
random075,1.0,5.355747317883071,16.615377294141908,3.3322758204977716,4.56845544962802,4.348122650338668,10.797893434431561,1.4856892075527568,2.9557483753959066,5.606589949985518,50.66722129783693
random076,1.0,1.727077223542978,4.342926615646965,2.542312424139287,2.492360606670894,2.088010835411251,3.1627230979247076,1.9858992688063417,1.966257482764452,2.3675075061007638,746.515342951048
random077,1.0,1.1812601590297107,2.2805188811351917,13.85178458792245,1.2916382808515616,1.1728603681333747,1.7157912002865374,1.0204652261926126,1.0538328964102968,2.7297946222179705,916.5470085470083
random078,1.0,1.7289018421091058,5.124559548787336,2.5886766331535265,2.665797270335039,1.728535838154844,5.1291532718867465,2.5882644865578883,2.6648635867782486,2.802083608640304,339.70857142857136
random079,1.0,1.6113452822953493,3.0267848269201223,1.0189821764541103,1.1068995832408748,1.6217099172839022,3.1319062780493314,1.0196772564526408,1.0826628503065823,1.6244409078892124,365.921875
random080,1.0,1.0141855864847353,4.883986783974574,2.6850006723882345,2.7793713400528084,1.0154006622899125,1.468408695621261,1.0193180250260623,1.1429419620916343,1.8898459697699137,884.2456140350878
random081,1.0,1.8020243085382355,5.740249168818442,2.6985991774180733,3.3489769157244016,1.2450228555182912,1.6508258855572782,1.279447883334181,1.1193192883684246,2.2093850536974804,1257.9574254946156
random082,1.0,2.6722813332689093,1.7688915298871692,1.2198159269035458,1.515978187087,2.671924828841845,1.769179767509051,1.2184420195232446,1.506800094390236,1.7048126319345558,79.31359649122807
random083,1.0,1.9700932292823417,4.021225553841734,1.9571348713883947,2.5278227318233175,1.2863626473877676,1.7496069030889647,1.0530714310871248,1.0810626628267905,1.8495977811918263,1331.0645888096133
random084,1.0,1.3739765442631613,2.84695599224965,1.0695213660330343,0.8713771934531735,1.3738898125044028,2.847011948223042,1.0706823769403642,0.8849521125981907,1.4820408162516687,1176.090909090909
random085,1.0,8.054338716388843,17.019860132787855,3.889004682241615,8.505736934476928,5.5916437913960495,7.170932176847966,5.579028429078292,6.054490773062181,6.985003959586637,92.96075353218212
random086,1.0,1.8538978784220135,3.413675552995883,1.1229688102124582,1.8038653336110915,1.4430203502313463,1.4509753419104,0.9798456153757612,1.264698581958702,1.5925497183019617,713.7691018695602
random087,1.0,12.457538582805237,52.73856591450788,28.183220624206292,47.85902183908765,12.44236820539127,52.73934789272509,28.20810043415431,47.95559614891368,31.509306626865712,1.9997865220039304
random088,1.0,1.3218437687883398,1.415260371930104,1.0445622491973587,1.0842877016474284,1.3215290385306873,1.4152487152538946,1.0433969417677182,1.083336516868745,1.1921628115538083,1313.656814449918
random089,1.0,1.1082132810311724,3.0949599407389634,1.1303530970080449,1.2011716943054405,1.0955163105028192,2.586111300750397,0.9833815158906735,1.0551884351653764,1.472766175043654,171.3657407407407
random090,1.0,1.5933652545947365,3.145151851779353,1.371683808630667,1.4188111257604952,1.6526216096914323,3.006615698019968,1.284056004442419,1.3119434319373642,1.7538054205396039,508.86694101508914
random091,1.0,1.1042949973366445,1.8008734902994954,1.1042196134381184,1.12823277714985,1.097300460010161,1.5750224733807772,1.010813363024098,1.0390289357168756,1.2066429011506687,983.338706788465
random092,1.0,2.6741307620462575,7.210560157256164,0.9870215591396541,4.2063305105685425,2.3551499062405967,4.854301328450348,1.073464434959524,2.0804827482684276,2.9379379341032794,1056.4827916077322
random093,1.0,1.3645094792007817,2.0798920947448964,1.3366440925516392,1.6734360210812804,1.5424339898272676,1.6683493348764853,1.1941853795828357,1.5429643450373072,1.4891571929891658,1942.4105836270112
random094,1.0,2.200994026250156,4.768249417410685,1.1573261580343968,1.0562188305696936,2.2112563780440606,4.839343110044971,1.1572385111834773,1.0415908106566685,2.159135249132679,321.25423728813564
random095,1.0,3.57946149045507,10.25409914581393,1.6205035315366352,6.318725849023754,1.831572961108525,5.527620261162332,18.47139626930695,3.2360019154839343,5.759931269321236,544.3672275054864
random096,1.0,1.0424356506803791,15.968180325498551,11.297853726445839,9.822726540553791,1.779262684302279,3.1841468316970456,1.8022252591679315,1.4128651582698557,5.256632908512851,435.7768665641551
random097,1.0,5.880793316890376,28.031318732405737,6.3556984254638085,14.490589288425587,2.1469251503542965,4.525436047931324,1.8522523831598197,1.6097699109688757,7.321420361733313,867.3338441890165
random098,1.0,2.5748081636482416,3.304170881878365,2.5048219314629496,2.6022555247169907,2.5695302624729823,3.3033746467872698,2.5050415103514996,2.6047124787123703,2.5520794888922964,853.146681903518
random099,1.0,1.2615550697609836,2.362762757805717,1.0527951171986514,1.1078992763943065,1.2462129971749585,2.3606837163044436,1.0554610439076326,1.0984443389136442,1.3939793686067041,564.5827780625319
random100,1.0,1.1725060391973037,1.7131555871660529,1.00502460533458,1.0338121638532884,1.1796839514798638,1.7122731785280108,1.0051180887438218,1.026530438789782,1.205344894788078,909.8097502972653


==> results_initial_submission/combined_t24_k_best_stats_min_time.csv <==
example,implementation,mean_time,median_time,min_time,cost,data,intensity,idx,slowdown,speedup,cost_rel,intensity_ref
application001,algorithm2,0.00237563555,0.0023534215000000002,0.002318174,669666666.6666666,1251500.0,535.0912238646956,2,0.7328799387436763,1.3644799743246192,1.0,535.0912238646956
application002,algorithm0,0.0329766452,0.033294279,0.025113343000000003,9009250000.999998,4376500.0,2058.55135405004,0,1.0,1.0,1.0,2058.55135405004
application003,algorithm24,0.015973518,0.015750221000000002,0.014892691999999999,4341337333.333333,2004500.0,2165.7956265070256,24,0.9783165670067755,1.0221640251473676,1.0000004606877484,2165.7946287519744
application004,algorithm67,0.025107038650000003,0.023072819,0.022763826,4351338334.333333,2006500.0,2168.6211484342552,67,0.8294309143696761,1.205645922614239,1.0000004596289154,2168.620151673727
application005,algorithm7,0.12497836150000001,0.125019347,0.121990739,50682666666.66666,10002999.0,5066.747149196623,7,0.9747106894984463,1.0259454531216505,1.0,5066.747149196623
application006,algorithm2,0.008587008999999998,0.0084519225,0.008225818000000001,3283066666.6666665,13640000.0,240.69403714565001,2,0.9846532659406694,1.0155859271381886,1.0,240.69403714565001
application007,algorithm63,0.1142580684,0.11391929,0.112307991,37868666667.66666,9200000.0,4116.159420398551,63,0.9513025195872847,1.0511903200191695,1.0000316894713484,4116.028985615942
application008,algorithm7,0.6475727301499999,0.6427742114999999,0.611615228,294533933334.3333,20200000.0,14580.88778882838,7,0.9748735686132853,1.0257740410609921,1.000002037120869,14580.858085858083
application009,algorithm15,0.0110922364,0.011107502,0.010863033999999999,5413733333.333333,8700000.0,622.2681992337165,15,0.9882192768291643,1.01192116309311,1.0000738916256158,622.2222222222222
application010,algorithm0,0.17271802785000004,0.1722006775,0.170621705,66726671668.66665,5008002.0,13324.010587189594,0,1.0,1.0,1.0,13324.010587189594
application011,algorithm50,0.05634269715000001,0.056221006500000004,0.053442859,15363338334.333332,15005500.0,1023.847145002388,50,0.9399014921967024,1.0639412835305087,1.0006516500216684,1023.1803894794133
application012,algorithm2,1.8028991592999997,1.828117549,1.67866987,1066291666666.6667,115000000.0,9272.101449275364,2,0.9683501646163392,1.032684287709292,1.0,9272.101449275364
application013,algorithm8,1.5928379638999997,1.6328909395000002,1.514584514,1066291666666.6667,115000000.0,9272.101449275364,8,0.9639412924092602,1.0374075764516895,1.0,9272.101449275364
application014,algorithm0,3.2344615245500004,3.2467752599999997,2.8889519640000003,1816341671668.6665,177500000.0,10232.910826302346,0,1.0,1.0,1.0,10232.910826302346
application015,algorithm0,0.47601618619999997,0.47603834850000004,0.444863215,265224171667.6667,40000000.0,6630.604291691668,0,1.0,1.0,1.0,6630.604291691668
application016,algorithm13,0.023013869600000004,0.022507027500000002,0.020950684,10475885419.666668,9125001.0,1148.0421119588555,13,0.9677025611317472,1.033375378102214,1.0,1148.0421119588555
application017,algorithm42,0.021926599050000002,0.021466898,0.020614514,7739631835.333333,8625001.0,897.3485145489644,42,0.978992505342438,1.0214582793462896,1.0000000807532017,897.3484420852047
application018,algorithm19,0.00086252535,0.0008472475,0.0008122369999999999,139946666.66666666,641600.0,218.1213632585204,19,0.926260606979823,1.0796097690698654,1.0606305578011315,205.6525353283458
application019,algorithm7,0.0008690628500000001,0.0008704685000000001,0.0007851900000000001,123946866.66666669,601601.0,206.0283587737831,7,0.6904250230379089,1.4483831938766412,1.000001613597246,206.0280263275272
application020,algorithm49,0.007869354200000001,0.007853034000000002,0.0074843270000000016,3844026866.6666665,5121700.0,750.5372955594171,49,0.9910910317860947,1.008989051386985,1.0000000520287753,750.5372565098828
application021,algorithm81,0.010088398250000002,0.010103341500000002,0.009819226,3844107067.6666665,5121700.0,750.5529546179329,81,0.6619421484371945,1.5107060373190313,1.00000005202769,750.5529155683985
application022,algorithm22,0.03082377915,0.0306297095,0.028948836,14316168166.666666,6127750.0,2336.2846341098552,22,0.9551830232306222,1.0469197794343095,1.0000001047766511,2336.284389321801
application023,algorithm0,0.09212557684999999,0.0922036005,0.090722877,27647252001.0,6127750.0,4511.811350169312,0,1.0,1.0,1.0,4511.811350169312
application024,algorithm5,0.08398321025,0.08346907,0.08155762600000001,43146000001.0,16127750.0,2675.264683604347,5,0.9617020830016922,1.0398230571350862,1.0,2675.264683604347
application025,algorithm34,0.0030202321000000003,0.002779888,0.002668765,534454134.3333333,800600.0,667.5669926721624,34,0.9597778470672051,1.041907773820475,1.0000014968565982,667.5659934216003
random001,algorithm1,0.027533516999999997,0.0258645865,0.025075383000000003,13501890000.0,9623750.0,1402.9759709053126,1,0.9653529994647619,1.0358904986615756,1.0,1402.9759709053126
random002,algorithm3,0.0450281919,0.0436402695,0.042365154,17229461666.666668,11081300.0,1554.8231404859241,3,0.9621975280664151,1.0392876419143904,1.0000339546223076,1554.7703488459538
random003,algorithm0,0.0666757948,0.066120257,0.06487417300000001,24720735000.0,16087500.0,1536.6424242424246,0,1.0,1.0,1.0,1536.6424242424246
random004,algorithm4,0.02498197765,0.025193260500000002,0.022272969,8981046666.666666,8665000.0,1036.4739372956337,4,0.997880358131708,1.0021241442934707,1.0,1036.4739372956337
random005,algorithm14,0.0596406302,0.0597082565,0.059013723,25016541666.666664,10720500.0,2333.5237784307324,14,0.9317920560809639,1.0732008214428364,1.0,2333.5237784307324
random006,algorithm49,0.0041643483000000005,0.0038787574999999998,0.003813129,1827443333.3333333,4905000.0,372.5674481821272,49,0.9664273532520968,1.0347389243846719,1.0603443107113086,351.3645939517499
random007,algorithm31,0.0030845941,0.0029539164999999997,0.0027764110000000003,704572500.0,2861250.0,246.24639580602886,31,0.9559613581593994,1.046067386997098,1.0,246.24639580602886
random008,algorithm1,0.0375122451,0.0371830445,0.036987975,18990679166.666668,10853750.0,1749.6882797804142,1,0.9859285709887575,1.0142722601061562,1.0,1749.6882797804142
random009,algorithm3,0.0020871739,0.001955971,0.001920915,627750000.0,888750.0,706.3291139240506,3,0.6087868853705937,1.6426109432223703,1.3191489361702127,535.4430379746835
random010,algorithm3,0.0096670124,0.011053825,0.0064592420000000005,3934320000.0,7832500.0,502.30705394190875,3,0.9425555855671677,1.060945386471044,1.0006447453255964,501.98340248962654
random011,algorithm3,0.00525529765,0.005201426,0.0051131760000000005,792640000.0,1640000.0,483.31707317073165,3,0.9800782425519109,1.0203267010562516,1.0,483.31707317073165
random012,algorithm2,0.02280414055,0.0220921175,0.021061372999999998,9063990000.0,8140000.0,1113.512285012285,2,0.9958723168759375,1.0041447915100312,1.0,1113.512285012285
random013,algorithm1,0.04683972525,0.046127773999999996,0.045183306,19859400000.0,12261800.0,1619.6153908887766,1,0.998175668095837,1.001827666173874,1.0,1619.6153908887766
random014,algorithm11,0.0020297188000000005,0.0020530095000000003,0.00166386,93513533.33333331,200900.0,465.473037995686,11,0.8262474829361068,1.2102911302633637,1.0600037784327059,439.12394225983076
random015,algorithm3,0.0018993117000000001,0.0018972185,0.001773674,641100000.0,3102500.0,206.63980660757454,3,0.7005565590110147,1.4274364962219663,1.0,206.63980660757454
random016,algorithm27,0.07255401525,0.07165436,0.071129357,16399360000.0,14080000.0,1164.7272727272727,27,0.9590010082612219,1.0427517712552918,1.0,1164.7272727272727
random017,algorithm0,0.12961283475000002,0.1294091175,0.120808639,23514005033.33333,10456700.0,2248.702270633501,0,1.0,1.0,1.0,2248.702270633501
random018,algorithm3,0.04629201445,0.0458924775,0.045130733000000006,16254688750.0,12220000.0,1330.1709288052373,3,0.9963726047154485,1.0036406011841197,1.0000000000000002,1330.170928805237
random019,algorithm0,0.01133640095,0.011223902000000001,0.010797621,3176645000.0,4743750.0,669.6484848484847,0,1.0,1.0,1.0,669.6484848484847
random020,algorithm2,0.0060997011,0.005913761,0.005820683,1282850833.3333335,1478750.0,867.5238095238096,2,0.9928782140660346,1.0071728695756152,1.0,867.5238095238096
random021,algorithm79,0.005163125749999999,0.004805123,0.004676106,342453333.3333333,720800.0,475.101738808731,79,0.8854351305655843,1.129388213184218,1.0,475.101738808731
random022,algorithm2,0.014777534400000004,0.014593095,0.014261778,4993170000.0,7905000.0,631.6470588235294,2,0.9781208744956461,1.0223685293656937,1.0,631.6470588235294
random023,algorithm7,0.0007947311500000002,0.0007936015000000001,0.000760303,315450000.0,1340000.0,235.41044776119404,7,0.8281635494015092,1.2074909608406121,1.0,235.41044776119404
random024,algorithm25,0.025414740550000002,0.0254322285,0.025072804,6197125000.0,6201250.0,999.3348115299336,25,0.9935717509408849,1.0064698387942568,1.0,999.3348115299336
random025,algorithm2,0.01969647335,0.019632397,0.019335003,4953900000.0,9975000.0,496.6315789473685,2,0.9606757492039958,1.0409339476182133,1.0,496.6315789473685
random026,algorithm4,0.0015245602999999998,0.0012685869999999998,0.00109899,506250000.0,1181250.0,428.57142857142856,4,0.9897663175584702,1.010339493534973,1.4995001666111296,285.8095238095238
random027,algorithm20,0.0217584033,0.021546076499999997,0.020794154,5086598333.333334,6312500.0,805.7977557755777,20,0.8248199879605892,1.2123857503411777,1.0000501340517614,805.7573598943895
random028,algorithm0,0.0295369357,0.028978663,0.028214537999999997,8841975000.0,10446550.0,846.401443538776,0,1.0,1.0,1.0,846.401443538776
random029,algorithm0,0.00107017325,0.0010461465000000001,0.001001051,11470000.0,2869050.0,3.997839005942734,0,1.0,1.0,1.0,3.997839005942734
random030,algorithm1,0.027737213700000003,0.027629049000000003,0.02477042,7675762500.0,5818750.0,1319.142857142857,1,0.9923424272476505,1.0077166636657755,1.0,1319.142857142857
random031,algorithm2,0.007519417400000001,0.007447388,0.007357139,2161441800.0,3120900.0,692.5700278765739,2,0.9927120632139328,1.0073414407421144,1.0,692.5700278765739
random032,algorithm6,0.0007843167500000001,0.0007819585000000001,0.000765052,11117416.666666666,319575.0,34.788130068580664,6,0.9831020737546292,1.017188374123589,1.0000224877441795,34.78734777960312
random033,algorithm1,0.0023248579999999995,0.0020981875000000002,0.00203168,180270000.0,465000.0,387.6774193548387,1,0.89338151552275,1.1193426130099229,1.000999500249875,387.29032258064524
random034,algorithm0,0.012688307999999999,0.008181387,0.007394116,465450000.0,3060000.0,152.10784313725492,0,1.0,1.0,1.0,152.10784313725492
random035,algorithm69,0.0227358224,0.022512203,0.02200711,9707366666.666666,7402500.0,1311.3632781717888,69,0.9847208616459114,1.015516212714891,1.050985543675279,1247.746256895193
random036,algorithm25,0.0036219394499999993,0.003615786,0.0035013059999999996,515200000.0,2880000.0,178.88888888888889,25,0.5743059190330588,1.7412322716152204,1.0012437810945274,178.66666666666663
random037,algorithm10,0.009373713350000002,0.007083528000000002,0.006794296,1836266666.6666667,3437500.0,534.1866666666667,10,0.9609353111087002,1.0406527769764522,1.0,534.1866666666667
random038,algorithm30,0.00122685395,0.0012510505,0.0010954690000000002,100250000.0,1251000.0,80.13589128697042,30,0.6201633813022951,1.6124783083775076,1.0,80.13589128697042
random039,algorithm0,0.0024175487,0.0023223740000000003,0.001795404,467850000.0,2832500.0,165.1721094439541,0,1.0,1.0,1.0,165.1721094439541
random040,algorithm18,0.00113542015,0.001144099,0.001023102,158573533.33333334,1061500.0,149.38627728057781,18,0.916775315664542,1.0907798049461346,1.0035351089179756,148.86004082273513
random041,algorithm0,0.014013345300000002,0.005754304,0.0053060880000000005,587306666.6666667,1040000.0,564.7179487179487,0,1.0,1.0,1.0,564.7179487179487
random042,algorithm1,0.0232529796,0.022982667999999998,0.022295794,7400583334.333333,7187500.0,1029.6463769507243,1,0.7621194815174235,1.3121302161295534,1.0,1029.6463769507243
random043,algorithm17,0.0013104539,0.001302972,0.0012861600000000002,17077500.0,90150.0,189.43427620632283,17,0.8463032139071248,1.1816095975617342,1.0,189.43427620632283
random044,algorithm1,0.009825423550000002,0.009402025500000001,0.009265608,1064000000.0,1500000.0,709.3333333333335,1,0.9917004454171354,1.008369013668612,1.0,709.3333333333335
random045,algorithm2,0.0022904306,0.0022816175000000003,0.0022055620000000003,113365266.66666669,1073750.0,105.57882809468374,2,0.9583537375179619,1.0434560443097949,1.0,105.57882809468374
random046,algorithm51,0.02070535285,0.0198938245,0.019082393,3889957500.0,5135000.0,757.5379746835443,51,0.972723770285731,1.0280410847842825,1.0,757.5379746835443
random047,algorithm25,0.044812262400000004,0.0446965535,0.043902332999999995,5927782501.0,3746250.0,1582.324324591258,25,0.9853942259640273,1.0148222646846583,1.0,1582.324324591258
random048,algorithm26,0.0003105501,0.00031323449999999997,0.000255946,1215150.0,450125.0,2.6995834490419326,26,0.8009651162426811,1.2484938229157712,1.1740579710144927,2.299361288530964
random049,algorithm1,0.07973295835,0.0793044635,0.07792740599999999,25355055000.0,10580000.0,2396.5080340264653,1,0.9990630315271094,1.0009378472061552,1.0,2396.5080340264653
random050,algorithm12,0.0007597137499999999,0.0006830725,0.0006291409999999999,12465000.0,90150.0,138.26955074875207,12,0.954121441992863,1.0480846106039825,1.0,138.26955074875207
random051,algorithm0,0.0656165671,0.0648107745,0.06353453,22512000000.0,13500000.0,1667.5555555555554,0,1.0,1.0,1.0,1667.5555555555554
random052,algorithm9,0.04020007504999999,0.039668349000000006,0.039049257,7824037500.0,7767500.0,1007.2787254586418,9,0.9822647158945855,1.018055503591272,1.0,1007.2787254586418
random053,algorithm30,0.00175372575,0.0017529235000000002,0.001730942,120680000.0,1280100.0,94.27388485274588,30,0.8572699272410487,1.1664937357808636,1.001244503443126,94.15670650730414
random054,algorithm0,0.0015602923500000004,0.0015164915000000002,0.001499167,11442500.0,5147950.0,2.2227294359890832,0,1.0,1.0,1.0,2.2227294359890832
random055,algorithm1,0.019490115699999998,0.019403327,0.018877626,13120000000.0,8280000.0,1584.5410628019324,1,0.9994113954850573,1.000588951174263,1.0,1584.5410628019324
random056,algorithm0,0.045742166800000005,0.038504035500000006,0.036952788,21359175000.0,15206250.0,1404.6313193588162,0,1.0,1.0,1.0,1404.6313193588162
random057,algorithm17,0.05835728250000002,0.059016356,0.056920852,13320889999.999998,9680000.0,1376.1249999999998,17,0.9954737751151371,1.0045468047456492,1.0,1376.1249999999998
random058,algorithm30,0.00013271304999999998,0.00013400950000000002,9.9787e-05,424200.0,213250.0,1.989214536928488,30,0.7861205646940189,1.2720695080521514,1.0024813895781637,1.9842907385697541
random059,algorithm29,0.011155736000000001,0.0110321195,0.010702268999999999,4028896666.6666665,4936800.0,816.09477124183,29,0.9883873409437798,1.0117490973175878,1.0,816.09477124183
random060,algorithm0,0.0018762253,0.0016556219999999998,0.00131412,357500000.0,1177500.0,303.6093418259024,0,1.0,1.0,1.0,303.6093418259024
random061,algorithm92,0.0156492066,0.0156854575,0.015230258000000003,7142630000.0,7645000.0,934.2877697841727,92,0.7877463094348531,1.2694442208398569,1.2422138047138047,752.115107913669
random062,algorithm1,0.0548396583,0.051868819000000004,0.050140805,17323537500.0,14985000.0,1156.0585585585584,1,0.9705415746023528,1.0303525641441138,1.0,1156.0585585585584
random063,algorithm4,0.009636321,0.009524428,0.009346927,2198625000.0,2251250.0,976.6240977234868,4,0.9780928307024973,1.0223978426278497,1.0,976.6240977234868
random064,algorithm2,0.0254835874,0.0207584775,0.019896655000000003,13195000000.0,9365000.0,1408.969567538708,2,0.5799691048945524,1.7242297763116463,1.2375030480370641,1138.5584623598504
random065,algorithm2,0.0038252150000000007,0.0036038170000000005,0.003563207,767041666.6666666,2063250.0,371.763803061513,2,0.9429596787083977,1.0604907320848886,1.0,371.763803061513
random066,algorithm0,0.007504814100000002,0.0074017435,0.00687479,3876840000.0,6546100.0,592.2365988909428,0,1.0,1.0,1.0,592.2365988909428
random067,algorithm35,0.0319506549,0.0318458395,0.031540795,15071645833.333334,9570000.0,1574.884622082898,35,0.7857557825957737,1.2726600581881338,1.0394567069648755,1515.1036224312086
random068,algorithm47,0.010387553400000001,0.0104253205,0.010095116,3078773333.333333,4630000.0,664.9618430525558,47,0.9990110942890373,1.0009898846135101,1.0,664.9618430525558
random069,algorithm0,0.04887057855000001,0.048592437,0.046037802,16338513333.333332,5531850.0,2953.5351344185638,0,1.0,1.0,1.0,2953.5351344185638
random070,algorithm13,0.00868835075,0.0080617635,0.00786364,3337897500.0,4541250.0,735.0173410404624,13,0.9926712663550836,1.0073828405166054,1.0,735.0173410404624
random071,algorithm1,0.01153346395,0.0114874445,0.011374701,5329440000.0,7320000.0,728.0655737704918,1,0.9699269546929454,1.0310054743416992,1.0,728.0655737704918
random072,algorithm42,0.04315446315,0.0431739045,0.042854449,15613486666.666666,8251250.0,1892.257132757663,42,0.9596557162021394,1.0420403725176817,1.0,1892.257132757663
random073,algorithm1,0.01762595465,0.015116230500000001,0.014755178,3884450000.0,8450950.0,459.6465486128777,1,0.9945261616875805,1.0055039661331093,1.0,459.6465486128777
random074,algorithm25,0.0012672257500000001,0.0011847335,0.001027273,4034902.0,2018677.0,1.998785343073706,25,0.9310068878013412,1.0741059095294045,1.0003220445839613,1.9981418523121828
random075,algorithm24,0.00036203215,0.0003458215,0.00033205500000000005,4567650.0,90150.0,50.66722129783693,24,0.8101827000966202,1.2342895002333951,1.0,50.66722129783693
random076,algorithm0,0.0288891395,0.021677100499999997,0.018919143000000003,5468243550.0,7325025.0,746.515342951048,0,1.0,1.0,1.0,746.515342951048
random077,algorithm0,0.01824811965,0.018014288500000003,0.016758612000000003,5719253333.333333,6240000.0,916.5470085470083,0,1.0,1.0,1.0,916.5470085470083
random078,algorithm2,0.005675520000000001,0.005493287,0.0052079660000000005,2475315000.0,5250000.0,471.48857142857145,2,0.7070276948140105,1.414371752810982,1.3879207387845043,339.70857142857136
random079,algorithm0,0.0124108558,0.0092783275,0.008389895000000001,1580782500.0,4320000.0,365.921875,0,1.0,1.0,1.0,365.921875
random080,algorithm8,0.017100452,0.0171653205,0.016380815,4536270001.0,5130000.0,884.2631580896688,8,0.9750046947294928,1.0256360870933467,1.0000198407029703,884.2456140350878
random081,algorithm1,0.016979847950000005,0.015983518500000002,0.015463851,8371706666.666667,6655000.0,1257.9574254946156,1,0.9963922957463099,1.0036207669098725,1.0,1257.9574254946156
random082,algorithm3,0.0015967097500000002,0.001598702,0.001543084,330052500.0,3420000.0,96.50657894736842,3,0.8617422888595017,1.1604397427489366,1.2167721956479665,79.31359649122807
random083,algorithm0,0.03591160905,0.030366465500000002,0.029664461000000007,12406187500.0,9320500.0,1331.0645888096133,0,1.0,1.0,1.0,1331.0645888096133
random084,algorithm42,0.07066085914999999,0.071001426,0.067275077,10999340000.0,9350000.0,1176.4,42,0.8882252076559894,1.125840599186531,1.0002628120893562,1176.090909090909
random085,algorithm8,0.0017506163,0.001282839,0.0012074330000000002,152000000.0,1592500.0,95.447409733124,8,0.8956992182689756,1.116446212750521,1.026749527154823,92.96075353218212
random086,algorithm24,0.04178711055,0.042913096,0.030829337999999998,4461366667.666667,6248350.0,714.0071647181524,24,0.8941419105899794,1.1183907030374771,1.0003335292154962,713.7691018695602
random087,algorithm11,0.0013529511,0.0012037845,0.001055401,9013050.0,3981675.0,2.263632767616644,11,0.7543438701220359,1.3256553670121591,1.1319372056514914,1.9997865220039304
random088,algorithm0,0.0772655661,0.0719555435,0.069783062,30000637500.0,22837500.0,1313.656814449918,0,1.0,1.0,1.0,1313.656814449918
random089,algorithm25,0.001391767,0.000939283,0.000882402,248666666.66666663,1440000.0,172.6851851851852,25,0.8723197285771057,1.1463686619023983,1.0076995812508442,171.3657407407407
random090,algorithm47,0.00896425435,0.0085902865,0.008511453,1957376666.6666665,3341250.0,585.8216735253773,47,0.740028406675221,1.3512994784791739,1.1512276123828729,508.86694101508914
random091,algorithm0,0.02600374045,0.0256816005,0.024390085,9149966666.666666,9305000.0,983.338706788465,0,1.0,1.0,1.0,983.338706788465
random092,algorithm1,0.012497221049999998,0.012257903,0.01170014,2240800001.0,2121000.0,1056.4827916077322,1,0.9977008812577907,1.0023044168702255,1.0,1056.4827916077322
random093,algorithm0,0.041473499500000004,0.040508593999999995,0.040169474,16149395833.333332,8314100.0,1942.4105836270112,0,1.0,1.0,1.0,1942.4105836270112
random094,algorithm8,0.015901939150000002,0.0158408595,0.015566828999999999,1919092500.0,5973750.0,321.25423728813564,8,0.9419374814576901,1.061641584165921,1.0,321.25423728813564
random095,algorithm5,0.03751496825000001,0.036993688,0.036252161000000005,3683542500.0,6766650.0,544.3672275054864,5,0.8518007451132226,1.173983476460893,1.0,544.3672275054864
random096,algorithm0,0.008311614,0.008057089,0.007716053,2486836950.0,5706675.0,435.7768665641551,0,1.0,1.0,1.0,435.7768665641551
random097,algorithm3,0.0025170392500000003,0.002509646,0.0024407820000000003,735718533.3333334,848250.0,867.3369093231163,3,0.9999225717962238,1.0000774341993672,1.0000035339726683,867.3338441890165
random098,algorithm1,0.0073784737500000004,0.0070071795,0.006767035,3135570000.0,3675300.0,853.146681903518,1,0.9861715189250829,1.0140223894216596,1.0,853.146681903518
random099,algorithm2,0.0049495176,0.0047597635,0.00466975,550750500.0,975500.0,564.5827780625319,2,0.9861584095939978,1.0140358691578777,1.0,564.5827780625319
random100,algorithm2,0.014393895,0.011756746500000002,0.011370211000000002,7125000000.0,5256250.0,1355.5291319857313,2,0.677575105601726,1.4758511517508335,1.4899039404038423,909.8097502972653


==> results_initial_submission/combined_t24_speedup.csv <==
example,algorithm0,naive_armadillo,naive_eigen,naive_julia,naive_matlab,recommended_armadillo,recommended_eigen,recommended_julia,recommended_matlab,mean,intensity
application001,1.0,1.9104352398166582,13.578250097948256,2.994095067340337,5.734524539497545,6.261333232350744,9.77541811889826,3.9150530085772086,5.678450072605511,5.649728819670502,535.0912238646956
application002,1.0,5.6797511403696905,31.675823306482794,171.9232790426811,14.111554212408464,8.879588976199566,19.26787952461806,3.964761120467586,5.5919733627617685,29.12162340955434,2058.55135405004
application003,1.0,2.0590994607166166,10.855901711638564,1.8714789329778123,2.593747623461309,1.8928469057699129,5.51781542324845,0.9805863853571286,1.7060548461233718,3.1641701432547964,2165.7946287519744
application004,1.0,4.613851197179089,19.98165279155943,4.024939780935498,4.7250965567470455,3.2350925882408945,12.666508147110969,2.9908480437608063,4.33521511058699,6.397022690680081,2168.620151673727
application005,1.0,6.503295690960476,20.969913272184638,5.05160402533734,5.07779341323107,4.591746909124838,14.037767912410418,3.619654309286182,4.165453660337733,7.224136576985854,5066.747149196623
application006,1.0,29.92700370726994,84.71708810483575,6.419483019691845,17.63346832235783,12.45869240019591,32.79001308565019,1.688266867491151,2.2395912877559256,20.985956310583173,240.69403714565001
application007,1.0,2.6137974550581036,9.062883648723302,124.68592956190446,2.8542960735172778,3.4833779022191886,6.408059697399689,1.9509766603132912,2.304441500761496,17.1515291666552,4116.028985615942
application008,1.0,4.161778137565615,9.15864670945361,16.30645431268324,3.258677549850182,3.349758507062886,5.985643258426331,2.1838204657593,2.7859952584494247,5.354530466583399,14580.858085858083
application009,1.0,4.971396911537968,23.02143593830879,5.735744612057154,5.68445222304134,3.380047208453018,12.237652534772149,4.00414116202674,3.7518006131212296,7.087407911479821,622.2222222222222
application010,1.0,4.921422653254744,28.74033777198406,5.298146658821371,7.460508557410621,6.627927159922737,17.891085324675654,3.1753098612899757,6.211303602072985,9.036226843270239,13324.010587189594
application011,1.0,8.271436628991674,24.214221069195286,4.674641926991897,4.467011863156577,8.288360320418146,24.22493004406059,5.384694325830356,4.313785744100303,9.426564658082759,1023.1803894794133
application012,1.0,1.2665827281883824,2.3312384050556854,82.31356314015487,0.8889869336531155,1.2615798066696786,2.2841793083815074,82.67196489353661,0.9478005526074798,19.440655085360813,9272.101449275364
application013,1.0,1.3280771847748853,2.5343557582261615,1.1287422677501673,0.9557359658823549,1.3336734390389808,2.464970998567956,1.1452196621153896,1.0160285396003754,1.4340893128840302,9272.101449275364
application014,1.0,1.7380488202857676,3.053329094161663,11.589396581082138,0.9701578863622089,1.7291635238267309,3.042278659555857,11.488745646416024,1.0121292792617294,3.958138832328013,9528.967164336147
application015,1.0,5.1664569534212585,12.320151624068536,254.12855610698242,3.7206455448685887,5.237397019673576,12.187351610704276,250.84008925511134,3.8655584895010895,60.940689622703445,5127.291666716666
application016,1.0,4.999201200481562,14.313156037878313,4.728990241332549,7.076840709866505,9.731850609274822,14.281299152321559,5.59225511564525,9.27682016930746,7.888934804012002,1148.0421118492666
application017,1.0,4.707982991854108,13.79159482794498,4.193212803701706,4.4124321057436,6.635520069452884,14.206958776882747,5.041589260214401,7.233775531868993,6.802562929740379,897.3484420852047
application018,1.0,1.9778867263016484,10.347857072643272,2.6964913250761824,3.286886857367542,6.534525623382156,7.744099986893411,4.385964481142895,7.240366656836724,5.023786525515981,205.6525353283458
application019,1.0,1.9180445754512196,13.528811966934638,2.4553989460584047,3.5198176195702744,7.131860694479384,10.478726364792026,4.785249938219519,6.688989271346546,5.722988819650222,206.0280263275272
application020,1.0,1.2325926990040215,3.813802041987043,996.6902702982279,1.874315088770319,1.3099752749039373,3.682557000075294,998.1238487286149,1.7804398712592218,223.27864455587144,750.5372565098828
application021,1.0,1.224427193384938,4.222306530671034,441.64481399097883,2.818434743528254,1.6937955086200023,3.6960386743148117,441.3938097140162,3.3674708306791015,100.1178996873548,750.5529153731508
application022,1.0,4.667193161412258,10.11012236555178,212.8018207574893,3.274348778131631,3.1926283403722215,7.156134264893705,211.50349542158204,3.557866683831926,50.807067752584985,2336.284389321801
application023,1.0,5.477963186083244,11.897963436380815,87.17761480894629,4.22976407599926,4.8628690462755415,7.810906498120022,2.5449917608175845,3.065019561505585,14.229676930458705,4511.811350169312
application024,1.0,3.129323136425554,6.829073350861415,77.83343357591166,2.574398571983684,3.1374307056919406,6.860545673056871,78.17489313137246,2.6466073409109736,20.24285616513495,2675.264683604347
application025,1.0,4.3253888862875645,10.15527782862186,27.35052442715273,2.5267144269966475,3.9923719686876122,10.159995686529914,27.52458287751022,2.788857058128267,9.980412573323868,667.5659934216003
random001,1.0,7.4446606303579825,20.26792472201498,5.114787348067855,8.734880119743236,6.64628232061962,14.602931748593237,3.474286660462847,5.6313750131712155,8.10190317367011,1402.9759709053126
random002,1.0,3.3356252452291884,14.529879563595335,2.6313139802657326,4.223821111325541,2.114652988597917,3.6401166252361254,1.5064572209942144,2.4810659741940673,3.9403258566042356,1554.7703488459538
random003,1.0,3.4370816210166026,12.01252600875562,2.169890462262916,2.186234500303835,2.715988881070751,8.459474260729806,1.1831297675771544,1.845826978930951,3.8900169422941815,1536.6424242424246
random004,1.0,2.8892184266875285,10.74976424486446,1.8482151771982367,2.3769408437661164,2.3458317731916853,9.195813777255706,1.1349748020393362,1.7116859952452594,3.694716115583147,1036.4739372956337
random005,1.0,1.954331996919389,6.567443169417848,1.968012369175187,2.6719749879491657,1.9604793143893604,6.592563490283359,2.1553484735647483,1.9153399806111673,2.9761659758122474,2333.5237784307324
random006,1.0,2.702092985190404,8.741219923567966,1.3305792181728902,2.085868613762036,2.7532967541293933,8.28695104506928,1.3006098906182169,2.087114014674381,3.3653036050205074,351.3645939517499
random007,1.0,6.599199135459651,18.179164758891513,2.289330186971846,3.7051231129590043,4.174252724616768,17.210462500492564,2.376874312808637,3.8292665320849717,6.595963696031662,246.24639580602886
random008,1.0,5.407217870838785,16.586554254777,3.946695126925858,5.122787465325291,5.8595838222485375,16.36814657108815,4.039304531606993,5.026766644546095,7.039672920817412,1749.5604439632998
random009,1.0,0.996689463977109,3.088594590338914,1.0165167998409912,1.0939611434707583,0.9676341864147991,3.0925181885882664,0.943318460658829,1.0524019778032754,1.4724038678992157,535.4430379746835
random010,1.0,4.764751859013963,3.13833624251225,1.4513587690643257,1.7715503324559254,4.752703057602997,3.1346337462453393,1.4609775719719778,1.0257169742823982,2.500003172572131,501.98340248962654
random011,1.0,3.0505107053276914,9.004307718862153,1.2408486287539713,2.226818686881017,2.7824256577357342,8.93492545380941,1.1505687888441796,1.604346592613495,3.4438613592030722,483.31707317073165
random012,1.0,1.097392314631073,5.756348505533901,1.6397198073221315,2.1606288633626063,2.3836818109006837,3.213380320291414,1.522593622954869,2.2329414721418868,2.3340763019042847,1113.512285012285
random013,1.0,3.079442235358767,16.930058330726176,2.950247279155385,4.824236604824919,1.1152959417918362,4.295268727909646,1.3933762532095157,2.3930979979627347,4.220113707882109,1619.6153908887766
random014,1.0,1.7107615265420888,7.616394216461945,1.5606219663618917,2.8845857833328203,1.1563433180432843,6.54249915340332,0.978435899804,2.37354924114152,2.869243456121208,439.12394225983076
random015,1.0,6.1253551519038245,2.6986866278901673,1.5442359601651636,2.319756302057187,6.126406480388781,2.6710892551600516,1.5220891999653061,2.35812979175811,2.9295276410320654,206.63980660757454
random016,1.0,3.427503801189879,11.499747137162721,1.594372188144906,2.3348988213259867,3.324508517447426,10.716870267344031,1.218456639384165,2.0091159279615276,4.125052588884516,1164.7272727272727
random017,1.0,2.1503373000780948,5.6297675250834684,0.9040248213295314,1.6401840198193516,2.1527687511367235,5.624168059616202,0.8953681902777884,1.5563900387109189,2.3947787451168976,2248.702270633501
random018,1.0,2.075647143534165,3.7093659072265677,1.3965761617083272,1.1110650606342989,2.085139557132615,3.716485786105827,1.426337664873534,1.4547982547061376,1.9972683928801638,1330.170928805237
random019,1.0,3.982933265735276,12.314988484543159,2.146535297795359,3.7215322178943846,3.4694951341114924,2.5650338398572208,1.840283169823432,2.3367306327483472,3.708614671389852,669.6484848484847
random020,1.0,3.2626575391940036,13.891479068133446,4.034797286220743,5.018048769134932,3.161205942155262,11.97686047398553,3.266819229120754,4.270072577303757,5.542437876138715,867.5238095238096
random021,1.0,3.05191701359085,12.439251821340207,1.7983590302714272,3.538560832264391,2.5183770588541803,9.136319148051644,1.5607585247788611,2.2056044738876177,4.138794211448799,475.101738808731
random022,1.0,4.032290902974005,13.769162313439828,1.3263967567562758,2.215760856894691,4.039386673837397,13.787267010808376,1.3516211740089472,1.5438542461327889,4.78508221498359,631.6470588235294
random023,1.0,5.454256450386377,2.4749857219037046,1.1705049239711096,1.132781562481265,5.396781196457139,2.4683988653252094,1.1717307892552988,1.0996500683139858,2.374343286454899,235.41044776119404
random024,1.0,1.5562837914282213,9.375527998743928,2.9791360448688766,3.8339047742447394,1.5738441107516408,7.081993836473369,1.5809678924086665,2.0737058532117696,3.4505960335701347,999.3348115299336
random025,1.0,4.79709167413599,14.020966466061976,1.4552205506209166,1.3980150642556783,4.823578093892687,13.99681954079483,1.2516398289745978,1.368771383136297,4.901344733541442,496.6315789473685
random026,1.0,2.70283619255851,9.474326217958833,58.87861352783839,1.3607537902480975,2.6932448115805014,9.454744334817775,58.831288356949045,1.3694845661708626,16.19614353312467,285.8095238095238
random027,1.0,6.967557357328181,29.031831753619706,4.010101715988663,6.137600496740164,5.6102500700576865,19.39901794607929,3.3779774414451205,4.072538838365593,8.84520840218049,805.7573598943895
random028,1.0,2.4413965258725505,10.19372931387162,0.857547630996838,3.8867171372531013,1.548129833169999,2.6240912666458343,1.2500859176832821,0.9674379187909531,2.752126171587131,846.401443538776
random029,1.0,17.47486667762126,79.79644374069483,15.815097421189176,17.73648228094548,17.436625188593286,80.14639320018524,16.26790553157164,17.747436874156623,29.26902787943973,3.997839005942734
random030,1.0,3.4168501340677,10.04038158061119,2.991760005176448,3.2706920810025606,2.6379787567469597,8.770154321853992,2.137555880623194,2.3523384992400156,4.068634584369118,1319.142857142857
random031,1.0,1.7313553609704688,9.769206706074314,2.338911664766509,3.1021419196677713,0.9966967588442432,4.360648071548768,1.0608216127413923,2.072439349694015,2.9369134938119426,692.5700278765739
random032,1.0,0.9449067165860499,10.821313756970024,155.4912484437744,4.30915170093689,0.938869784310671,3.3693008668514612,1.2088374302675744,2.850451707760465,20.103786711939726,34.78734777960312
random033,1.0,2.0424676829987916,7.223742198125978,2.2029458763430174,2.8292941662691593,1.9644276277321984,6.580431156609173,1.7068586488224435,2.30965536459752,3.0955358579442533,387.29032258064524
random034,1.0,5.380394651249899,18.333184820201353,1.2543471206040058,1.3223185578876164,5.487615395034559,18.43540069350557,1.251744323146215,1.309475371734107,5.974942325929259,152.10784313725492
random035,1.0,4.447598765483221,13.992614697514243,61.20670940313097,4.279060897150949,4.524015959896462,8.601361270213825,2.239092567664861,2.8202204627593956,11.456741558201548,1247.746256895193
random036,1.0,8.253018897404921,22.338131854947836,2.326573307310921,3.5186755912937455,8.239713567460639,22.332726019714908,1.9351113183541708,1.8322293804006036,7.975131104098638,178.66666666666663
random037,1.0,2.6719732120342727,9.038197547975582,1.7876802420287854,2.2635380957024656,2.57519112622669,7.600661159123078,1.319276008256122,1.735701380886627,3.332468752470403,534.1866666666667
random038,1.0,6.720206961075494,54.52300369842455,0.7338591082338609,16.90223977595961,2.7655927211990674,4.115448614503601,0.9086985187464287,1.6024413369585009,9.919054526122347,80.13589128697042
random039,1.0,6.058397206280732,39.45213701549641,5.616349067262386,9.71414448766835,6.022994261063822,39.43665023302392,5.6966989883038694,9.835310505976453,13.648075751675103,165.1721094439541
random040,1.0,1.3048273379638833,5.109677347346363,1.8945890648423502,2.2441216499491117,2.424600093615519,5.295338826094873,2.631403890973497,4.843312594217184,2.971985645000309,148.86004082273513
random041,1.0,1.4800258895779397,5.978441658137155,1.5083956740321511,1.7362574507796977,1.4552351134926846,4.964176049129989,1.2817999653802157,1.5108525498223853,2.3239093722613573,564.7179487179487
random042,1.0,4.890939632362519,8.65662988975281,2.6967271350732207,3.267035258668261,4.99352849872184,4.261786468561758,1.6426962234004776,3.131547695230268,3.8378767557523505,1029.6463769507243
random043,1.0,1.9975928035092592,5.163525205527552,1.087344852129811,2.073180547976288,1.9938850364026675,5.1425652297643065,1.4985748864377486,1.965433469665078,2.4357891146014126,189.43427620632283
random044,1.0,2.6054185920415533,7.325501029168998,1.8927615833316067,2.691099933000407,2.5185284955483263,6.9737315837460345,1.6051633503595182,2.478380543870918,3.2322872345630405,709.3333333333335
random045,1.0,5.069094266405135,29.42006979290291,331.4091803490353,10.915974367999265,1.129323808294142,4.945904309791347,1.500176427827311,4.075527028389404,43.2739167056272,105.57882809468374
random046,1.0,2.0263419192923395,6.299787001150121,1.32419255798268,1.5746788175767126,2.0257039842665834,6.301522184420178,1.3296759922900707,1.393454235459879,2.5861507436042848,757.5379746835443
random047,1.0,2.0580992391131248,11.454434994661842,13.38226148641584,3.0529265997260104,2.0343930781245634,5.683366717075777,1.2317603730015003,1.9962160473003296,4.654828726157665,1582.324324591258
random048,1.0,6.134808385612243,15.337920386151895,3.0950501802591828,3.297881111385934,6.154445768593678,15.046844902150365,2.9889783314220613,3.192948530569109,6.249875288460497,2.299361288530964
random049,1.0,1.8726022073700954,5.19355082856044,1.1605957854884736,1.2229453358514153,1.8505875100113673,5.1961122044464485,1.1814042455632832,1.2122795039568528,2.210008624583153,2396.5080340264653
random050,1.0,3.321498631520832,11.176936133723318,2.500599076717059,4.582643220448485,2.3835471214951074,5.455254255206681,2.185283562979408,2.4183317475420227,3.891565972181434,138.26955074875207
random051,1.0,1.7474213141383275,7.2499680037037155,1.9646734706732962,2.2644136961705628,1.633867190189219,7.277936848012895,1.1876003301432525,1.7153557117970768,2.8934707294253714,1667.5555555555554
random052,1.0,2.8809914714714777,8.867401905613132,1.9598315562909796,2.591070479909172,2.4729215471216315,7.388817751226216,1.5435590226109213,2.053703792922661,3.417588614129577,1007.2787254586418
random053,1.0,4.710863690185655,9.094659883920606,1.3599925943548785,0.9170626882400811,3.929772831381011,9.116995091258199,1.3814962587390478,1.175441461514072,3.6318093888437275,94.15670650730414
random054,1.0,20.78105232873139,66.62176314873147,36.12449903672543,15.440625852864345,12.237889158220367,67.74246891372475,26.202831476021657,15.463480936843336,29.06829009465142,2.2227294359890832
random055,1.0,1.1976752244901718,3.543008857307499,1.1839268485699632,1.9744860815068046,1.1961917961260005,3.5494815656360528,1.1818603517709487,1.296258817514891,1.7914321714358143,1584.5410628019324
random056,1.0,1.8191469596238263,3.946003931020888,1.1818162359685003,1.3429537609506819,1.874482828039142,3.943863496371273,1.1853729624294296,1.159862107567149,1.939278031330099,1404.6313193588162
random057,1.0,3.3649711797309756,7.060250836822337,1.4283009209781914,1.7139117000596946,3.3794769670014695,7.061123784327731,1.4269075481727722,1.6802196410216976,3.123906953123874,1376.1249999999998
random058,1.0,59.566634132845586,665.3560916377834,1.1494455160965562,317.89641948647795,3.2821143397299437,32.15030625341029,0.8945519939133576,10.259681373490828,121.28391608152755,1.9842907385697541
random059,1.0,1.4366816012680648,6.926368676957433,1.0734037024724616,2.620501803406592,1.0635197989582625,4.926126263715621,1.0020869661169853,1.5674901320552461,2.4017976605500744,816.09477124183
random060,1.0,2.279451638877955,3.944098090877576,1.258874402641173,1.2262142220504146,2.283763343002714,3.6347431014690303,1.2517964781750301,1.2199540345734503,2.0109883679630385,303.6093418259024
random061,1.0,3.5466212203977863,8.287515531792682,0.9687314580540879,1.4681832578237957,3.5490647531007187,8.270115327708455,0.9637352075401134,1.3263082784308433,3.2644750038720534,752.115107913669
random062,1.0,2.303952399469161,3.8178037139238965,1.5481214127338756,1.187019969551363,2.316546408706561,3.824604874328395,1.5586987395156355,1.530023841230548,2.120752373273271,1156.0585585585584
random063,1.0,2.7556604677893133,6.2669800902628445,83.28999367958748,3.0288957530241905,2.7508348065643005,6.290889545538703,2.4384200763264228,2.545454227126038,12.263014294024366,976.6240977234868
random064,1.0,3.2405236799486996,10.979949691123542,1.0653317336138208,1.6233215514507342,3.2590037283682536,11.165141609623094,1.0689832937578754,1.266376958889482,3.8520702496417223,1138.5584623598504
random065,1.0,1.006598995992602,12.20364781635233,0.9609721334788782,5.393302898021354,3.4578360051074055,5.705768358293167,2.8529292321101307,3.589079077424781,4.01890383519785,371.763803061513
random066,1.0,3.563694546068724,3.60058466215666,1.6868677595842672,0.8742787859777598,3.5635060426651064,4.009297741880028,1.5993878540470927,0.7032119471949185,2.2889810377305064,592.2365988909428
random067,1.0,2.1494107207307445,7.871941139422096,2.1210493076249204,1.9525788877839483,1.4023349141028605,7.841103675307654,1.4754096633757752,1.8499518072110819,3.0737533461732314,1515.1036224312086
random068,1.0,2.597770001349995,6.61204868918847,45.990479860792135,2.220516167998952,2.3357534991040416,4.969607281539191,45.15479428101442,1.7163921799313546,12.510817995657618,664.9618430525558
random069,1.0,2.4615706412214053,8.843052340541627,1.792677974335472,1.961654778095147,2.266381430080622,8.338872324149643,1.3379772847914306,1.8172506705100469,3.313270827080599,2953.5351344185638
random070,1.0,1.8647403310143251,8.205368385395698,2.1310987288764385,3.239640070603365,2.5357603292486153,6.3425816061827405,2.2944050151181115,2.375193398497643,3.3320875405485486,735.0173410404624
random071,1.0,4.334766904147084,12.132902150794004,1.2430629922532621,1.6380659691773856,4.335600375550428,12.103351801039095,1.2371571317538124,1.0489111327533045,4.341535384163153,728.0655737704918
random072,1.0,2.9964755243416814,9.339034213655504,2.8903882576491795,3.2619708717600098,1.5400435877568124,4.527421161394722,1.461101021721795,2.277544693710523,3.2548865924433588,1892.257132757663
random073,1.0,6.988174617349329,9.705143214667602,1.5268001986404163,4.475170709505079,6.01211748922381,4.1044648863860385,2.0542823545445352,2.3840690862838843,4.250024728511189,459.6465486128777
random074,1.0,NaN,NaN,1.0034771317640476,0.5140851636390387,NaN,NaN,0.9967247386163497,0.5602758438994514,0.8149125755837774,1.9981418523121828
random075,1.0,4.833992049050173,13.865830619270039,2.1981246885105294,5.092780398474714,3.7190741663672497,9.174167526281016,0.8760161800669918,3.0273878927664897,4.8652637245319115,50.66722129783693
random076,1.0,4.741730669654899,16.974821427100704,3.8040010729473384,4.458125258688669,4.619858666157215,13.801196940259086,2.5526749478262403,2.852741530635925,6.08946116814112,746.515342951048
random077,1.0,1.9581003026604615,8.136002363463772,100.46374356604363,1.7894557625449112,1.8921308280021283,6.217923355820514,0.9144578115756079,1.2887937393543543,13.740067525496153,916.5470085470083
random078,1.0,5.347061472744194,19.171675957485807,1.6306943818935398,2.488186129828429,5.754841186144553,19.062892388805928,1.6290335601752113,2.6628491292490963,6.527470467369641,339.70857142857136
random079,1.0,5.915092126771127,16.157460912398324,1.1381283092214731,1.6162805755571463,5.665396324702582,16.939182403921098,1.1393505985002674,1.7521923019598165,5.70256483922576,365.921875
random080,1.0,1.349063227589136,16.844066929103327,4.091362079672335,4.670469791050866,1.3290672959737906,4.913749648788642,1.163330551480874,2.508976395614019,4.207787324363665,884.2456140350878
random081,1.0,3.372261538245822,28.01045507991291,6.040343923955043,11.109023177647222,4.654095498877274,10.69882980023276,2.4874334226039654,3.378320857478803,7.861195922105976,1257.9574254946156
random082,1.0,17.594544970531917,7.576309475559932,3.197661592764174,5.154847797176149,14.628355596142212,7.5962607829691065,3.234313854586891,5.023739205630144,7.222892586151169,79.31359649122807
random083,1.0,5.5656709669581215,19.0722351397655,1.8290904290312038,4.33777631654525,4.548663284419628,10.178005427526326,1.65768703425305,1.9410879932538327,5.570024065750323,1331.0645888096133
random084,1.0,2.8686701227564297,8.703533989772762,1.4591892367464323,1.7378235619084277,2.8703581363056236,8.70286695216058,1.4662380682285818,1.7444258729677782,3.3947895489829576,1176.090909090909
random085,1.0,11.944524353869214,40.03807894378246,2.9190864081638828,9.869486880554756,3.1771844292700653,9.26537162929429,3.354890456795918,5.060033006798189,9.625406234280977,92.96075353218212
random086,1.0,2.716857780509603,8.423529997602436,1.3856640421259194,1.9318122144424106,2.094306672449952,2.343765370063589,1.0161343890965173,1.4412538947694487,2.4837027067844306,713.7691018695602
random087,1.0,23.843904120189613,23.804095139475027,10.077739200916483,16.757267332862117,23.810716673341382,23.841989459794522,10.296558557494858,18.363188739243995,16.866162135924224,1.9997865220039304
random088,1.0,4.846192253915116,5.515350966891778,1.7074153158944916,1.9869454608669046,4.848486265026874,5.514485302321304,1.6965449783223885,1.9707719611418755,3.2317991671534143,1313.656814449918
random089,1.0,5.1659490457113675,12.938379341734812,1.2481895594793184,2.203947747464001,4.917207923149902,11.155939481699704,0.8206897611301666,1.8313737992172106,4.586852962176277,171.3657407407407
random090,1.0,4.06856442107142,11.887959330056557,1.5622163532573303,2.5713104025015454,3.57363907408448,12.126156485408204,1.2736902875058258,1.5510704617347528,4.401622979513347,508.86694101508914
random091,1.0,2.127843401683294,8.678955577941702,1.396483849478439,1.941109089136581,2.06122250024372,7.2005491827251165,1.1275468348877264,1.3107269359503462,2.9827152635607694,983.338706788465
random092,1.0,1.4339389991885862,17.086052729572522,0.925709753395645,5.988835525905155,2.046129565475475,10.212007817764396,1.3858367347458698,2.449356707367559,4.725318648157245,1056.4827916077322
random093,1.0,1.1571958844176629,5.6141369230715545,1.9046576548980854,2.220879713234416,2.481020329756552,3.5135419019829195,1.9861564127822702,1.7218638630143208,2.399939187017531,1942.4105836270112
random094,1.0,6.991538476635358,15.512205733614671,1.9548828505932685,1.278347749552251,6.930784248587523,15.85310805216021,1.9109792041677784,1.2223454496477857,5.850465751662094,321.25423728813564
random095,1.0,2.1272850068295703,9.497441755436652,0.8029869862075498,3.6967266791798155,1.405928219443145,5.366963935871369,47.51882912655436,2.682650250817093,8.233201328926617,544.3672275054864
random096,1.0,1.4213013512416892,46.41641842525271,16.446686988174324,22.345910913063992,9.294878393029252,24.280221646190867,3.312964543701755,5.663742577826322,14.464680537608992,435.7768665641551
random097,1.0,18.61559737431136,103.70528076931774,16.914036204960468,43.28128179427081,11.496582233644084,33.26933656896954,3.8942203196949254,6.844199594540616,26.557837206634392,867.3338441890165
random098,1.0,2.2693929830792934,11.615923503634072,1.9706741799010956,1.8928479822002322,2.237907544759565,11.594352628870345,1.9898415917727579,1.8996958789506222,4.05229292146311,853.146681903518
random099,1.0,2.0819733377660112,5.589067370515646,1.3146709664716878,1.5359712607552283,2.0571202172872813,5.664595035347109,1.384506419448051,1.4974408548182374,2.458371718045472,564.5827780625319
random100,1.0,3.075824847922925,9.55519564675326,1.0510825567517588,1.7610460516871438,3.083184960635709,9.567416899584895,1.055077082360117,1.7054119902893938,3.5393600039983557,909.8097502972653

